Heavy Hitters over Interval Queries

Heavy hitters and frequency measurements are fundamental in many networking applications such as load balancing, QoS, and network security. This paper considers a generalized sliding window model that supports frequency and heavy hitters queries over an interval given at \emph{query time}. This enables drill-down queries, in which the behavior of the network can be examined in finer and finer granularities. For this model, we asymptotically improve the space bounds of existing work, reduce the update and query time to a constant, and provide deterministic solutions. When evaluated over real Internet packet traces, our fastest algorithm processes packets $90$--$250$ times faster, serves queries at least $730$ times quicker and consumes at least $40\%$ less space than the known method.

==> IFQGraphs/results/epsilon_results/Queries/MyChicago_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.999211s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006985s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.001144s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.026175s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999091s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999661s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.998921s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.000508s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999075s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.999214s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003876s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002767s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002522s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002482s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002747s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002419s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002196s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003924s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.068806s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003499s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 1.001806s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002824s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002774s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002623s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.003510s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002584s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002452s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002940s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002320s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.002824s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006441s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004567s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.005280s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004453s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.005946s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.170327s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008054s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004572s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.004440s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.121796s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007330s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007691s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007322s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009021s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007426s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007395s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007413s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007100s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.007082s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.034300s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008134s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008551s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009015s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008309s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.009057s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008767s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.008167s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.997927s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.006624s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 1.020024s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.012748s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.261205s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013236s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013075s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013165s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013397s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013562s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013180s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.013062s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016609s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016701s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015938s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016273s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016446s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015368s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016509s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.015767s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017436s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017331s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018066s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018586s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016606s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016937s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016630s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016570s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017389s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.016305s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017654s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017606s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018265s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018701s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017142s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018626s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018429s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018467s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.020285s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018355s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.017852s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.018765s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934283s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934139s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934388s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.935545s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.933950s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.933745s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934143s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934100s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934126s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.934608s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033747s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033550s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033417s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033443s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033279s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.032360s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033349s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.033741s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.268297s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.032590s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125061s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125090s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124822s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125035s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.359596s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124764s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.333492s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124919s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.124677s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.125400s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.567210s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.437712s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.472284s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.656826s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438204s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.439671s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438161s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438026s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.438289s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.437955s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715702s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716818s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715921s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715678s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716100s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.717424s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715685s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.715600s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.930167s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.045450s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043981s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.245383s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043288s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.044127s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043058s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254993s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043201s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043803s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.043539s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.642908s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.463198s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.645813s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.431306s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.443127s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.435781s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.438223s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.443117s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.444597s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.435439s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.834301s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.836582s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.891369s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835766s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.124855s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.838493s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.049154s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835489s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835803s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.835173s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.278996s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.278020s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.495928s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.498982s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.275273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.289944s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.280392s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.274095s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.283293s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.277821s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.707092s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.930737s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.916662s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.897586s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.922288s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.704239s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.890052s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.693189s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.839497s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.693657s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.126082s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.115687s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.204667s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.233216s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.140545s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.117844s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.184466s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.133957s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.133364s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.203674s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233728s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234868s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232720s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233375s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233210s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234399s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233895s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233247s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233484s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.234852s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232935s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235133s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232823s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233516s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232939s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233568s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233094s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233149s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232856s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233254s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233617s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233031s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233399s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232770s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233372s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232961s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233420s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233171s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232811s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233229s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233264s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233145s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233241s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233482s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233303s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233518s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232805s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233692s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233211s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233319s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232768s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233098s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232757s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.231884s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233249s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235067s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233130s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233180s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233094s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232358s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232520s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232952s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232762s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232869s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232725s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233128s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232866s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233665s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233193s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233010s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233121s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233384s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232830s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232784s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233149s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232855s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233153s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233004s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232773s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232826s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232939s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233082s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233123s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232924s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232802s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232728s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232991s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232521s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232701s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232793s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232532s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232774s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233084s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232508s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233085s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232827s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232485s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232646s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232741s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233068s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232687s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232919s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.242343s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.231460s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232757s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233129s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233247s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233183s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233450s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233320s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232908s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233091s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233058s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233212s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232923s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233150s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233064s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233143s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233111s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233582s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233140s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233264s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233326s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233251s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233204s -1B [32768 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233267s -1B [32768 counters 1048576 window_size]
./acc 10000000 pairs took 0.672427s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672430s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672688s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672515s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672561s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672445s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.673138s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.673871s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672510s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672190s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672277s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672356s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672347s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672272s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672121s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672426s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672171s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672451s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672254s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672924s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672108s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671184s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.673219s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669702s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672075s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.672375s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671907s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672151s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.674859s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672155s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672257s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672105s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672178s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672711s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671963s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672444s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.672147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672491s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672326s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672249s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672238s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672007s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672382s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672286s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672448s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.672612s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.674213s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670372s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673064s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672894s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672462s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672827s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672839s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672667s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672787s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673753s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673922s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673687s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673866s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673748s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672952s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673855s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672945s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673662s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673736s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.676592s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676606s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676581s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676784s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676736s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676684s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676595s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.677040s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676722s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676515s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.678400s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678795s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.672504s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678580s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678317s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.680362s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678427s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675227s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.680934s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678043s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.684763s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680680s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.675912s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680376s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.682975s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680346s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680208s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679320s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680402s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.680558s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Queries/MySanJose_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.954228s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954962s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953955s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953784s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953963s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953799s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954695s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954443s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954010s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953979s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957893s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959783s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958124s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957761s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958055s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958013s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957709s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957758s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957839s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957904s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958689s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958788s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958567s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958552s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958660s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959074s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958707s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958913s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959151s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959776s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959450s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959271s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959146s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959175s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960938s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959300s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959093s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958976s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959065s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959352s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958868s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959101s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957895s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959257s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957843s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957919s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958771s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957836s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958745s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958587s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960631s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958735s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959066s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958766s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960333s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958599s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958588s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958737s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966773s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965809s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967582s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967418s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966350s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970940s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966290s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966092s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967904s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967302s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971086s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971583s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970985s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971410s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971094s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970634s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971755s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970050s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971767s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972151s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972314s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972486s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973047s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972867s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972409s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971556s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972496s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972781s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972198s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973139s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972934s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971905s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973103s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972127s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972108s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972413s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972113s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972917s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971606s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972457s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672783s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672293s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670272s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669127s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.661494s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670825s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671230s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672547s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668125s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671515s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669825s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671379s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.665902s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670808s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670227s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671438s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671332s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671315s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669701s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670406s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669796s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670818s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669610s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669952s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669776s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670001s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670701s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669917s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671941s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669533s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671300s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670103s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669392s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671181s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669814s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670201s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669753s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670518s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670557s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.664793s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671004s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669608s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.665752s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670606s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676501s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669164s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670837s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670039s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.666483s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669564s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.668300s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670233s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669399s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670734s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670078s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670198s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670786s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669594s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670181s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670494s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.927749s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.748877s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671557s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670173s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671161s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672011s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669070s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671683s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672714s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674930s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675567s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.669925s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675562s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673417s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675012s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674495s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674306s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674246s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.666998s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675539s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675780s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675054s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676164s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.673075s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675329s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676275s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676744s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675887s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675381s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.678689s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678259s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677990s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678358s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672218s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677883s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677517s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678058s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678221s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677389s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.242316s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220360s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220358s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221392s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220290s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224535s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220334s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220337s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220417s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220353s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219529s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219644s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219544s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219597s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219638s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220285s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220148s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220068s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232063s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219156s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220206s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219231s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219378s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.240305s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219046s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219288s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219291s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219188s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219279s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219277s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219232s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219410s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224308s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219153s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219283s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219313s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219191s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219284s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218423s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218454s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218616s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224278s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223983s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218375s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218666s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218477s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221478s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218473s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218357s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223626s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218125s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218109s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218208s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218090s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218117s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218176s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218082s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218122s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218169s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218154s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218046s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218108s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218187s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218059s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218090s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218116s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218260s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218175s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218063s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218163s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218317s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218117s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218171s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218155s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218391s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218092s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218118s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218193s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218175s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218171s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.240957s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218252s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220117s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218260s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218809s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705674s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706431s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706354s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707283s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706178s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706444s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707149s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706163s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.817573s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.856003s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726287s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726240s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724506s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726281s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726815s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.825062s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726308s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726003s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726167s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726822s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999316s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999217s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999898s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.004969s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999322s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999160s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999179s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999099s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999197s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999145s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354561s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354862s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.589696s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354738s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354272s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354307s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.356643s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354173s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355241s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354603s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792520s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792170s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791583s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792397s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.146946s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.961482s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792063s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791923s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792231s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250426s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250244s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250453s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250997s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249342s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252671s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251335s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251872s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250143s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.675026s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658032s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657200s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.663195s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657816s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657046s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655096s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657184s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.691777s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659428s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082242s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081542s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081326s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.102649s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.176366s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080291s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081018s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080392s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.095693s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081668s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516344s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516402s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.514861s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.531723s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524726s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.523526s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.512709s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.517838s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.512633s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524030s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.948326s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.018709s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.964061s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.953041s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.952830s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.946717s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.952125s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.955040s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.951337s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947527s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUCLATCP_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.953695s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954089s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954013s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953943s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953961s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956127s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954221s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956037s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954197s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953824s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957869s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959596s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960164s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961377s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960286s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957845s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957700s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957627s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957808s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961834s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958847s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958612s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959085s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958784s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958763s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958854s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958851s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958261s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961144s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958953s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959155s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959662s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959369s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959431s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959090s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959195s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959515s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959371s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959077s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957714s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957971s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957648s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957992s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957905s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959446s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.998912s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958111s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957882s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957806s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962381s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958638s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958665s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959030s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954977s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958726s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959644s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958971s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958553s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958651s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966326s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962602s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966378s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966505s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966537s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966286s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966068s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966767s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966663s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966762s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970736s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972347s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971219s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.292377s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971364s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971713s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971180s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970567s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971452s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.976298s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973544s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971491s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972353s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.976696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973012s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972946s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972906s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972324s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972570s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971498s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971808s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975250s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972718s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970281s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972283s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 1.063296s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971410s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972200s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972229s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.670704s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670625s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670298s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671291s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672247s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.823001s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668412s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671077s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670521s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670836s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670046s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670100s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672504s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669684s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670030s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669397s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669572s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669023s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669810s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670070s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670697s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669709s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670406s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669208s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.675739s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670452s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.662161s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670391s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671786s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669003s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669744s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669363s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.674707s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669136s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669784s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.675883s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670612s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669651s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669665s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668779s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670626s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.673013s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671185s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670075s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670435s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669445s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668622s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669898s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670076s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670597s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671178s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670948s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669800s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671202s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670594s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670172s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.667144s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669803s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669876s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671091s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.675810s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671680s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670316s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.769120s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670768s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671713s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672385s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669927s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672607s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673797s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673602s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675355s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673027s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675447s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673623s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.670147s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674623s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674133s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674592s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675708s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676003s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675670s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676087s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675965s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.674926s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677301s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676284s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676160s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676091s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677579s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.675849s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678067s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677799s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679077s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678864s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677888s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678777s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677618s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677295s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220356s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220426s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220360s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220580s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220375s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221971s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220419s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.226094s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224866s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220392s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221194s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219643s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219616s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219886s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219668s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219802s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219337s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219643s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219563s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219723s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219249s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219239s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219217s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219385s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219287s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220364s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219346s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219524s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222339s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219458s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219507s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219344s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219553s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224534s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219415s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219546s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.243553s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219373s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224321s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219441s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218631s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218458s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218649s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218615s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218610s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218642s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218423s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218640s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218526s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218536s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218121s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219771s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220008s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219754s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218223s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220133s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219040s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218389s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218062s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.232186s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218046s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218918s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218271s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218121s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218139s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218114s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220154s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218124s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218077s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220834s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218210s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218161s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218225s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218185s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218084s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218150s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219070s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218076s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218142s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218378s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218098s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218101s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218146s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218149s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705933s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.713695s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706527s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705849s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706523s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705946s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706112s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.713754s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.709177s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706291s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726334s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724077s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726091s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726801s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726557s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726411s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726029s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726600s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726253s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726608s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000455s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.017578s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999136s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999072s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.005217s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999704s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998909s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999235s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.015031s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000352s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354871s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.485599s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353803s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355761s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355136s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355212s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353821s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355001s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354230s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354142s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791540s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792868s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792755s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791936s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791211s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793520s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791633s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791956s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791560s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791677s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.722987s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250512s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.252527s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.256408s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.949369s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254715s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249753s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.257907s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.567964s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.540872s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659188s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657652s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.654201s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659334s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.907094s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.935318s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658432s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.662133s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659512s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658466s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081985s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.196229s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.086851s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.986094s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083348s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081208s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080439s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081069s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.091733s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083075s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515506s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518248s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.544496s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516588s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.328898s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.511994s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516257s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.514423s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.829279s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515797s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.949500s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947315s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.961917s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.500284s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.261176s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.947872s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.837173s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.967975s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.961235s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.981067s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUCLAUDP_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.952014s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.151068s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956163s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954463s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.949721s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953993s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.963004s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954067s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954318s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954126s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959579s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957515s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957591s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957774s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957837s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957624s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958234s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957630s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957646s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957566s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959025s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962478s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958548s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965843s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958833s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965946s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959026s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958861s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958641s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965747s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959160s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966040s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959138s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959105s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959192s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959238s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959587s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959517s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966295s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.987865s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965205s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958407s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964719s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957920s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958013s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957730s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957850s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964825s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959280s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957823s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958915s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965834s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958946s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958995s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961223s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958988s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958999s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958732s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965600s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958901s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973413s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966536s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966544s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967092s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966821s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966843s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966024s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973340s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966298s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967626s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971134s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970980s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971351s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971005s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971287s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971082s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971037s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971319s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970609s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971033s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973142s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971844s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972588s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972760s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972293s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972562s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975106s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974345s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975766s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972617s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972138s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971724s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972229s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971949s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971508s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972559s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970580s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972348s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972001s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972659s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.663294s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670397s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671171s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669614s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668202s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670923s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670088s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.671416s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668732s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670983s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670719s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669041s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670580s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670907s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670940s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669994s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669008s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669966s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671258s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.674670s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669993s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669439s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668109s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.674466s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.667408s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.792628s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671010s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671594s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.666436s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669308s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669501s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669429s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671538s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669229s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669954s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670297s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668835s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670361s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670184s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.676534s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669696s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670352s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669066s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669725s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669641s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671215s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669840s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.751835s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669626s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669983s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.869383s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671634s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.708699s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669792s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670456s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670314s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669634s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669811s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670585s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.736684s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671024s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671676s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671919s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671359s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671354s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669976s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671491s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.668850s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671820s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670607s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674786s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674323s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673543s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.672799s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.683581s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674794s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674052s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673169s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674006s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674191s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676141s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676366s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.674995s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.672773s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675963s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676841s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675852s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676329s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675911s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677089s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677218s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.679961s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678045s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677293s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.676145s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.676572s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677352s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677866s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677447s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678149s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220112s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220301s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220302s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222233s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221170s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220368s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220273s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221466s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221445s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219660s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219626s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225635s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219555s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219574s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219541s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219692s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219104s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224413s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219094s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219093s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219408s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233411s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219293s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219317s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220832s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219234s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219204s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219185s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219097s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219178s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219195s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219274s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219148s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219194s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223432s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219570s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.233550s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227752s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218439s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218521s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218544s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218662s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225710s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218572s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218548s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218456s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220216s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223954s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218111s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218053s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218266s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218092s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218052s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218097s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218703s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217971s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220942s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223516s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218051s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218075s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218036s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218180s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218080s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218297s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219349s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218131s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218119s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218170s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218195s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218182s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218138s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222685s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218181s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218331s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218213s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218111s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218068s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.229911s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218380s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225456s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218140s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218062s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218084s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218054s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.213350s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705989s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706179s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705920s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706244s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706320s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706136s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706071s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705969s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706610s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705981s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726013s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726641s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726249s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726340s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726450s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726292s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.725667s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726570s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726258s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726269s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999070s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.003104s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998802s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999359s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.080636s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999693s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999275s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999249s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998112s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000195s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.356555s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354542s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354188s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354276s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354259s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355213s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354259s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354675s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354535s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354276s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.815323s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792725s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.884878s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792146s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.794227s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791241s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793139s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791970s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791158s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.052239s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251607s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.254084s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249278s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.336406s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.257030s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.441672s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.669218s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.250683s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.251387s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248483s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.661993s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657048s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655128s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658136s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.652788s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657386s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659816s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657232s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658220s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657270s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081621s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081285s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081354s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083002s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.151050s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.094138s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081973s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081662s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080599s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.083675s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518069s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.440090s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.518269s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516047s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.459387s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.130322s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.516166s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.515524s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.519942s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.251658s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.907798s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.956214s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.606341s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.368721s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.037422s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.964095s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.967667s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.760421s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.944127s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.050572s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Queries/MyUniv1_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.953849s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954555s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 1.161448s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955117s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953732s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953645s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953682s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955920s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953719s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955269s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957667s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957945s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957684s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957858s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959263s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.980814s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958026s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957805s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957604s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958209s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961425s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959125s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959001s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958895s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958477s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959738s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958675s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958761s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959200s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958628s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959394s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959295s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959587s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959424s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960749s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956554s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959244s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959193s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961716s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959387s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958177s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966737s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957618s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960353s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957371s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957880s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957626s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958527s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960432s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957715s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960972s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958813s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958883s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959178s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959009s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958657s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958723s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959565s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960379s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961358s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968430s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966304s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968030s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966637s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970552s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966341s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966797s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966996s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966753s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966552s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.982071s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971636s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971269s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.978189s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970260s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970683s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970623s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971426s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971295s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971363s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973161s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972439s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972630s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972604s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973238s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972412s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972309s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973238s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972696s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972362s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972436s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973879s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973255s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972062s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972387s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971968s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972692s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971874s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.968626s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972322s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.669990s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670717s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669843s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669826s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.711488s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669977s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672518s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670701s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.659429s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670106s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668640s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670585s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670923s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.664823s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.667354s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669224s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669420s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.672069s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670710s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670361s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669085s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669695s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669289s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.665731s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669318s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.665486s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668940s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.670496s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671302s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.667972s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668646s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671664s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671493s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670816s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669551s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669287s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669741s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668866s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.668875s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.662535s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670703s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670449s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.663847s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670570s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668726s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669517s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670655s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670299s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671400s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669778s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671907s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672313s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669667s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669230s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.668888s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671204s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670647s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670813s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670675s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671103s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671351s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670815s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671621s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671891s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671663s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671248s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670346s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670663s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672978s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669653s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.674974s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673945s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674612s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674158s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673855s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.765938s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.666851s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673865s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.672062s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.671644s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.676265s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676500s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676040s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675553s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677394s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.670537s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675105s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675293s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675623s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675150s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677427s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678144s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678211s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677530s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678363s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677467s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.672572s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677819s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678902s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678568s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220381s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220403s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220292s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220346s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220407s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220458s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220355s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220441s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220503s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219738s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.228206s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219743s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219759s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219697s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221565s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219852s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219770s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219639s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219713s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219375s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219398s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219164s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219257s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220132s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219235s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219384s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219292s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219289s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219378s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219512s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219294s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219534s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221326s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219454s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219347s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219328s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219397s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218519s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218669s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218639s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218484s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218528s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218693s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227600s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220217s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218567s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219097s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218288s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218635s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222894s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218179s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218063s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218237s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218237s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218185s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218788s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218271s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218151s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218222s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218180s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218194s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218216s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218112s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218273s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218312s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222314s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218243s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218276s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218476s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218145s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218236s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220032s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221648s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218158s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218217s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218258s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218383s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220139s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218153s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218174s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218231s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218147s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218162s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218267s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.241077s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218279s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218222s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706453s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705932s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705970s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705729s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706364s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.810314s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707140s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705933s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.732939s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.711452s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726709s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726419s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726148s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726442s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726421s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726198s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726221s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.731847s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726234s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.724734s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999220s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999477s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000429s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998963s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999127s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998975s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999054s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000318s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999277s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.000723s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.603578s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.854943s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355391s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355147s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.353583s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354806s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355245s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355801s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354436s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355357s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.999024s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.255988s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791878s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.883821s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.927497s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.795264s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791587s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791750s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791806s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791411s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.693871s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.420170s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249862s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249556s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249061s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248218s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.247883s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.258551s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.253147s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.661598s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658542s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659084s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655994s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658149s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.429174s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659078s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.655078s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.664946s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658431s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082788s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.084024s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080170s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.385217s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082014s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.304792s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082149s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081581s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.550512s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.087813s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.517642s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.546624s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.188541s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.511328s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.545323s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.722495s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.548313s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.553468s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.603087s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.536480s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.248118s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.953829s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.968744s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.802591s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.940148s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.983721s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.987515s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.504787s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.003137s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.958518s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Queries/MyUniv2_Queries_epsilon.txt <==
./acc1 10000000 pairs took 0.955607s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954114s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953930s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954248s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954830s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953768s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954256s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953794s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.953898s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954116s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959353s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957921s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960000s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959783s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.955795s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957658s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957784s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959778s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957672s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958175s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958638s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958728s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959011s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958777s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959181s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960326s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960325s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.965659s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960207s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958666s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959231s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959414s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960626s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959248s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960653s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959301s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.956712s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959538s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959689s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957885s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957773s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958246s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958020s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960972s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959183s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958421s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957681s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959201s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958320s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957635s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958928s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.961265s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958718s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.962045s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959299s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958724s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959081s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958814s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.964417s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958522s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966473s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.969970s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966361s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966607s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966557s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966745s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970058s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966642s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.967711s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.966101s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971377s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971641s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971489s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971282s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970698s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970720s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971152s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.970718s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972015s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971946s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972032s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972148s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972079s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971828s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974721s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972514s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972517s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.974279s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972654s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972908s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973589s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972488s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.971592s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973282s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972453s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972367s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972929s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.972878s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.975795s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 0.973054s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.669759s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669405s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.753494s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.669610s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.668364s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670368s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670324s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.670089s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.663105s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.672365s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.658141s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.668288s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.668224s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669319s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671382s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.671298s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670958s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669184s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.665229s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.669580s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.670540s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668211s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671887s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.745275s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.663484s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669976s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668168s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.662441s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.669058s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.671858s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.668756s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669969s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671455s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669206s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670408s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669104s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.671584s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669243s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669653s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.669641s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.670134s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669227s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669906s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668451s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669241s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669513s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670479s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669534s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671550s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670574s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669295s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671369s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.665116s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.669577s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670572s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.658680s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.671079s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.672379s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.670776s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.673479s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670073s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671256s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.669787s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.670783s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672156s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671068s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671954s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.671995s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.672558s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.673156s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675113s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673892s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673896s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674800s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674539s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673686s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.675859s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.673459s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.674971s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 0.677179s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.677305s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675833s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676032s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676810s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.676208s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675476s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675139s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675398s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.675574s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 0.665141s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678722s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677928s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677487s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677865s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677858s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.673256s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.677779s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.678283s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.670400s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220313s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220319s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220322s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220308s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220986s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220404s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220500s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220405s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220325s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221974s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219654s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219651s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220226s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219961s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219949s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219754s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219704s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219429s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219312s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219558s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219336s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219345s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219282s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220448s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219387s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219670s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219497s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219218s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219229s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219305s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219298s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219426s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219305s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220862s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217575s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.221127s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.224175s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219492s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219485s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219386s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219402s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218641s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218667s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218617s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218869s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220171s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218619s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218619s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218580s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218634s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218714s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218738s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218251s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218200s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218243s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218156s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218069s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218080s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218331s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218238s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218606s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218131s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218210s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218108s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218103s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218216s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218213s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220041s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218168s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218197s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220535s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218153s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.222719s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218265s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218163s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218286s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218374s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218159s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218227s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218352s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218161s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218173s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218173s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218227s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218148s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218202s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218177s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.218249s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.705973s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.828409s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706552s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.708008s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706147s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706289s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.785414s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.706643s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.707978s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.708341s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726025s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726097s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726542s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.728121s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726204s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726211s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726212s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726320s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726494s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.722953s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999192s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999101s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999627s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.004741s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999108s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999085s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999048s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998943s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.999315s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.998258s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354329s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354955s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354800s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354280s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.376263s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.379066s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354535s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.355055s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354505s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.354934s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791852s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791430s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792326s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792335s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.790861s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791463s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792675s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791655s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792476s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792636s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249467s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.270297s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.253653s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248374s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248269s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.676043s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.436198s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.248266s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.249746s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.267590s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.656408s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.843434s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659354s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.657596s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.663567s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.659063s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.660041s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.664455s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.658328s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.656606s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.082685s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081540s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.015359s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.091400s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.081164s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.078161s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.293226s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.093499s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.532815s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.080659s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.519069s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.524197s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.513674s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.513334s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.509438s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.494615s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.126408s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.172894s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.561601s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.377638s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.757281s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.802239s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.957324s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.959250s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.963159s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.676886s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 4.980121s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.945115s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.956036s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 3.961484s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyChicago_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.419468s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404396s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404256s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404173s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.414237s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405254s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404194s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404575s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404307s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404936s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402116s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402120s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402144s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402259s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402022s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402177s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402241s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402281s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402157s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402232s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403252s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405951s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403239s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403351s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403288s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403206s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403229s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403352s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403311s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403329s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406285s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406258s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406259s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406278s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406197s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406323s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405996s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406556s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406083s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407257s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425753s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424337s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.434873s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424390s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424420s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424648s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423194s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424336s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424468s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424350s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484461s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484265s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484572s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484051s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484205s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484684s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484254s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484210s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484123s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484349s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730153s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.733906s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.733619s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738492s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.749266s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.742601s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.727815s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735384s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730099s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.727509s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.854412s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.958244s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.957156s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.879696s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.930920s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.862509s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.949617s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.956891s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.927959s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.867904s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.150031s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.149543s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.154142s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.006997s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.130236s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.975066s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.148893s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.000043s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.134941s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.074945s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.848681s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.724691s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.328912s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.862360s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.698098s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.700617s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.114227s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.603635s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.258144s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.426224s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.401426s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401426s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401266s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401166s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401359s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.447262s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401030s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401157s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401401s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401213s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399503s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399431s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399499s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399458s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399416s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399400s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399926s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399473s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.424289s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399423s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.402020s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400654s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402817s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.407698s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400337s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.405776s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400593s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400448s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400513s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400524s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.405403s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404220s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.407684s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404264s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404028s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404238s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.426251s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404195s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404308s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404354s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428202s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428840s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429824s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428342s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428270s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428182s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428266s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428288s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428098s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506801s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506572s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506725s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506670s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506643s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506865s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506693s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506846s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507356s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505719s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.846859s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.884112s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882108s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861161s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.870601s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.879106s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.884724s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882382s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861660s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.892787s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.390611s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.407117s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401779s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.425421s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.326889s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.389496s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393807s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.376570s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.379474s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.398672s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.825318s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.990845s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.825314s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.979013s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.774495s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.783497s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.992137s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.887363s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.885451s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.814527s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.474736s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.279359s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.276746s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.641300s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.162655s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.701142s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.209228s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.494021s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.414908s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.177805s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357535s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356824s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361186s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357253s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357411s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357343s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357199s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357176s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357450s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361809s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354751s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354796s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369699s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354471s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354418s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354904s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354404s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355195s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353954s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354475s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364341s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361539s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363468s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364176s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.373038s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368878s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364271s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364772s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361914s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364174s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364526s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358883s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364230s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364228s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361791s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364143s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363151s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.399576s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359117s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358797s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364318s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.383449s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364392s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364299s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364277s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364354s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364317s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364519s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364382s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364456s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357206s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362055s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356884s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362085s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358441s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362100s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362138s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358237s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.389539s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358428s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362556s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362469s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362706s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362463s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362529s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.379201s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362657s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362464s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363132s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363034s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.409063s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352914s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351875s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352945s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353910s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352983s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352078s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.373091s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353256s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354217s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355420s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355023s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355264s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355784s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354983s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354598s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355722s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355336s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355052s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358192s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358270s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358274s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358021s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358312s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357910s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358099s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358422s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.370818s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358129s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364776s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364633s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364703s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365421s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364676s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364983s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365672s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365139s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365724s -1B [16384 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376413s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408870s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403796s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403661s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.407957s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.404549s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403753s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403707s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403699s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403632s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403864s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406452s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401699s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412042s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.411934s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401677s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401902s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405625s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402051s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401893s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.404388s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400678s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400790s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410908s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410789s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400437s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400689s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.411251s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401605s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.400486s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.410851s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406477s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401388s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401479s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401195s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401185s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401197s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401153s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401597s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401406s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.401184s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402974s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.402983s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403094s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413423s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.417811s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429340s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403039s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405641s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.403097s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.407044s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.416184s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406026s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405947s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406082s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.405990s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415935s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412792s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.406181s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415920s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.412357s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414237s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.409605s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408440s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408936s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408857s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408636s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408194s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.408489s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.409325s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418907s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427024s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428665s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429939s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427400s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.427623s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426852s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426780s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434963s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426863s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430227s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457093s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456924s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460089s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457241s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457160s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457076s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457188s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456932s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456964s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456900s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.521120s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.510210s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509140s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.511717s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.543586s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508921s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509081s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508915s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.508738s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.509606s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.919180s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.726759s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.939000s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.983582s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.806449s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.928100s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.870076s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.908367s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.697796s -1B [16384 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.964232s -1B [16384 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MySanJose_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.410312s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408636s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404370s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405915s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404101s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.566609s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.412063s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404285s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404271s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404227s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402203s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402102s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402132s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403387s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.421655s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402511s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402895s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402093s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403477s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402214s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403197s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403222s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403473s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403218s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410125s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404691s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403260s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403381s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404589s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403255s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407396s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406827s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406938s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406338s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406934s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406109s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406055s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406190s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406543s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407421s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424469s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424253s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424410s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424110s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424266s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.428225s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424414s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424461s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423203s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.429690s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485014s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.542523s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485709s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484326s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484661s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485869s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486514s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484561s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486605s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487168s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738554s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728642s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.769453s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728815s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740078s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.759134s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.771211s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735124s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731763s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.898720s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.913353s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.906540s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.819252s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.928580s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.958193s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.865580s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.813936s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.903681s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.921707s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914835s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 5.951003s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.009166s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.975667s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.064010s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.997863s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.983076s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.004266s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.984719s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.061990s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.015763s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.102353s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.186977s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.128938s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.305454s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.506203s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.190079s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.432902s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.505416s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.899459s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.179149s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402508s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399580s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402600s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401249s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.407473s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401324s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401216s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402550s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401588s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401359s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399616s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399917s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.475877s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400193s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400024s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.403019s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399574s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399385s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399470s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399613s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400551s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401023s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400816s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400486s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400468s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400584s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401829s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400680s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400585s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400634s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.560464s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404948s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404216s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404126s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405500s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405043s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404192s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404278s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.422514s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.422043s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428419s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428393s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428157s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428381s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430569s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428076s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428145s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.427708s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428145s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428902s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.509227s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507977s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506089s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508743s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506441s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506799s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506725s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508501s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507710s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506523s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.856532s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.864450s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.906720s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.858506s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880400s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.943577s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.862854s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.861837s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.848765s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.859057s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.374717s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.414069s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.426401s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.355906s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.387069s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.354619s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.369931s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.282110s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.435379s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.392907s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.890938s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.864320s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.861705s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.917315s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.898510s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.731824s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.756850s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.885725s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.968916s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.785243s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 28.550560s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.908660s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.697196s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.547876s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.782024s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.466820s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.915702s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.828868s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.794375s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 30.041692s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357167s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357709s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355502s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357415s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.408840s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357243s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356063s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357061s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357940s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357345s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354311s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354190s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354381s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355105s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354281s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354645s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354569s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354334s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356213s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358125s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364310s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363325s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358707s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364426s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364128s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364282s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364369s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364187s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362044s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360294s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364168s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364216s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364304s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364291s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360455s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364271s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364306s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364204s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361640s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361748s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362658s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364408s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364591s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364366s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360712s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363948s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364380s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364485s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364679s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362140s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362199s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362147s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362090s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361595s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362193s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358362s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365146s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362172s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.380167s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362487s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362416s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358511s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362372s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366348s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359694s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362517s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362617s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362564s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359159s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353064s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353000s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.400287s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353136s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356239s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353071s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352963s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353099s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355028s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.370177s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355339s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355226s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355126s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354421s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355600s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355063s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355179s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355090s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358260s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358121s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358094s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358056s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358138s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358238s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358898s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369867s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358120s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358133s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420481s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420487s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420752s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426445s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421892s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421315s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421418s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420904s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448581s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425889s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421854s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418373s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446181s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418214s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.545672s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.456296s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418111s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419433s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446291s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421714s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419472s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447680s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447625s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423005s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419533s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420397s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447733s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419402s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.440681s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419575s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420574s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422264s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424285s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420950s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448802s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448817s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420628s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421719s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426935s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449537s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421602s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422797s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422897s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422659s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.450909s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422626s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461567s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422841s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435682s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.450874s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.444228s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423740s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423901s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424128s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424392s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423657s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423522s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423523s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446269s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432501s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432262s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.436308s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432215s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.479712s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.442516s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432305s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432333s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432509s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432790s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461126s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460894s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461002s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461127s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460742s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460869s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460642s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461207s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460315s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.477333s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500439s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500187s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500463s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500367s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500212s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500975s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500045s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.505645s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499978s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.506576s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584835s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585839s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584682s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585291s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585306s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585086s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585093s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585063s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585011s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584692s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Updates/MyUCLATCP_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.404369s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405217s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404223s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404315s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404468s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404220s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404300s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404839s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404348s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404371s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402136s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402142s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402127s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402100s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403050s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402309s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403465s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402130s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402188s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402185s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403606s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.456736s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.477276s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403491s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403282s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403287s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403400s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403261s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.458288s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410907s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406256s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406218s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406101s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406082s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407956s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406135s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406537s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.411046s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407531s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406317s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424154s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424402s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426058s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.436992s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424590s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424041s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424397s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424256s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424524s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425791s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484331s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484423s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.486555s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485448s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485558s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484925s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484985s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487210s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484183s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485135s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728125s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.750340s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738656s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738282s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.760182s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.741777s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.744188s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737159s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.765736s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.734833s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.828214s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.951624s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.874037s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.910903s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914689s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.881263s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.944572s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.869323s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.914389s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.910988s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.064462s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.004274s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.081176s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.952740s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.129993s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.909911s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.139728s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.876918s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.109697s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.880488s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.259308s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.365157s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.188273s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.256673s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.137384s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.394790s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.555211s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.209466s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.139279s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.076034s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402503s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401245s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402267s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401345s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402378s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401623s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401331s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402412s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.407395s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.411234s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399456s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399460s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399581s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399557s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399476s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399564s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399421s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399620s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399558s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399367s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400657s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.408395s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400383s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400667s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.403005s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400628s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400664s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400487s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400531s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.442121s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.403847s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404417s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404076s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404181s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405375s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404253s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404252s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404055s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403994s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404206s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428366s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430100s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.431190s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428163s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429543s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428275s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428523s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428172s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428250s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429529s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506720s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505822s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506340s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506789s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506003s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506755s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505836s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506011s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507303s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505813s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.894430s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.853950s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.878276s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.871333s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.896783s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.875876s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.964458s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.876015s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.897315s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.891254s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.413963s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.388312s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.394265s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.370812s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401147s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.395283s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.404871s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.418412s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.398653s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.411392s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.907563s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.808592s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.869128s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.626474s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.883130s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.936158s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.869067s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.787040s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.729193s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.829487s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.625429s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.771508s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 28.842515s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.605825s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.916651s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.605642s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.365418s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.449661s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.568500s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.629676s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357207s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357162s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357623s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357109s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357343s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357217s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357973s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366607s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357066s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366183s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354464s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355073s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354861s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354799s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354350s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354455s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354410s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361283s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355419s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354872s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367639s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376881s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368331s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364273s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364106s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363417s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359633s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364312s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364171s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364242s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364259s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364189s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364468s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364242s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364168s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364224s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364261s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364246s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367892s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361561s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358909s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364367s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360246s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364342s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364905s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364436s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368933s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368593s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364214s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360424s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362141s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362193s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362140s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362205s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362147s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362239s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362244s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359606s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356820s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362304s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362505s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362385s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362436s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358427s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362413s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358471s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362784s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362558s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362311s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362679s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353048s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352980s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353727s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353136s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353100s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353409s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357037s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352969s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356584s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352971s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355385s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355076s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355192s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361064s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356497s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354903s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355552s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355049s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358068s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355148s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358165s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358276s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354834s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358679s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.374034s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358209s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358200s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358138s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358405s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420485s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420604s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.445871s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447075s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437855s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420473s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443955s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420629s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420480s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425354s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.463791s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418322s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418160s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418152s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418270s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.440935s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418217s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418014s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425709s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418052s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420381s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420320s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419480s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423042s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419422s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419476s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419503s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419478s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419523s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419626s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443666s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420592s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420615s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.444374s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447538s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420493s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421832s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447914s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447469s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420674s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422893s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433257s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423165s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423243s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449845s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422584s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422888s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430214s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422696s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422772s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424041s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423645s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424040s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428926s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424079s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423767s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446892s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430641s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423609s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.449669s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.457807s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.439878s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432457s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.436497s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.465463s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432234s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432392s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.452182s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437793s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.437761s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.493425s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460904s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.490949s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460770s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460612s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461402s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460719s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460736s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461356s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460721s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.522995s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499998s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.507678s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499244s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500388s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.521599s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500536s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500261s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.510161s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500376s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586519s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584573s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586765s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585729s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584638s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.615476s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585953s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.615600s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586381s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586353s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyUCLAUDP_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.404199s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404483s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404247s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404278s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404140s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404372s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404394s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404430s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404820s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404292s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402187s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402059s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.401234s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402085s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402230s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402036s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402037s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402392s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402122s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404611s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403296s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403228s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408753s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403618s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403293s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403414s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404655s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404480s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407580s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403244s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406542s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406259s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406166s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406175s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425826s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406096s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.499602s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406040s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406356s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.412182s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425716s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424202s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424230s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424261s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425030s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424401s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426370s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424763s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424291s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424128s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484683s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484819s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485280s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484271s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487392s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484309s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484621s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485090s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484417s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484852s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.764155s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730893s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728712s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.746758s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740059s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.754146s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.742211s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.730045s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737783s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728963s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.921011s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.868860s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.869343s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 2.024322s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.863322s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.905523s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.863318s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.867701s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.927637s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.924739s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.233653s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.870437s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.783647s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.884400s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.960414s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.899823s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.974408s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.981529s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.963493s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.879900s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.703090s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.699125s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.345868s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.699721s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.368724s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.386705s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.801730s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.248992s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.253272s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.747477s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.401403s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401880s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401287s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401295s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402547s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401334s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.410361s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401430s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402505s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401341s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399402s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400038s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399639s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399599s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399502s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399469s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399533s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399686s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399544s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399115s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.433682s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400956s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400463s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400330s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400417s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.417286s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400520s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400606s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401689s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400624s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.404040s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404453s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404418s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.444947s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405747s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405391s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404094s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.412039s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.416017s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.406251s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428637s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428360s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428461s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428393s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428250s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428236s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428428s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428493s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428394s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428360s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506653s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.720865s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506746s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506811s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506518s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506605s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506387s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506683s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506553s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.507048s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.860159s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.863124s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.883049s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.840521s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.893303s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.877065s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.841656s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880831s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.865614s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.865837s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.400217s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.415782s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.390207s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.423970s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.404830s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393797s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.425912s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.393658s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.417362s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.429264s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.835613s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.848822s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.942845s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.818543s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.954719s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.822714s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.709108s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.850185s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.665878s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.903125s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.885829s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.735021s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.814173s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.984387s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.833227s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.587153s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.429900s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.505528s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.603358s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.475326s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357324s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357388s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357204s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357693s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357151s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357179s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357428s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357494s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357227s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357479s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354813s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354569s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351708s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354986s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354691s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354409s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.382803s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357957s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354443s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354325s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367734s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359995s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364144s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364430s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362883s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364152s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364075s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363609s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360787s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364181s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364148s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363620s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360681s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364329s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.372998s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365718s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360324s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362679s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360295s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362793s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361631s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364342s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360335s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364501s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364362s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361848s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366734s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364282s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376739s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362084s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362258s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362226s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362054s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362131s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360794s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362136s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362191s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362257s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362042s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362418s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362522s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362540s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362430s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362586s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360592s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362015s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362477s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362538s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362423s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365432s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353043s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353185s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352846s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353161s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353082s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353077s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352870s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369410s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352945s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355070s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355047s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358759s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355121s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355237s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355011s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355151s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355320s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355203s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355179s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352234s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356253s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358259s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358098s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358220s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358204s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358298s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358320s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358146s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432492s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420498s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420629s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434972s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422294s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419734s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420490s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420508s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420462s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420474s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420300s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418130s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424426s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418191s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418097s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418207s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418102s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418126s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418120s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418282s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419390s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.441620s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419410s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419503s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419631s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422252s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419716s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419471s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419527s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420472s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420622s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420673s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420716s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420692s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420584s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420707s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420573s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421200s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419850s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420638s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422785s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422633s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422800s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422619s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422663s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422739s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422507s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422666s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.428069s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422739s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423891s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423742s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423642s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423971s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423969s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432235s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423631s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424035s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423532s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433358s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432342s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432808s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432315s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432649s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433339s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432039s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.452632s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.481616s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432159s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.463775s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460836s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460811s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460614s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460928s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460959s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461551s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461524s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.486787s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460917s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499431s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500322s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500926s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500393s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.501110s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500791s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499987s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.501957s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500303s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499968s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585707s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.604842s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584494s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585687s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586034s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584794s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.786835s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585103s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585363s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585113s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/epsilon_results/Updates/MyUniv1_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.405746s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405749s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405807s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404222s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404563s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404542s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.405711s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404209s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404221s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406792s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403376s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402338s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402411s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402250s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402214s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402136s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402998s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402117s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402236s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402405s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403469s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403297s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403267s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403412s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403349s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410176s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404439s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403388s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403474s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403262s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407445s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406730s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406164s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406076s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.409901s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487673s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.411975s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.408001s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406227s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406340s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423460s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424565s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424398s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424417s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424424s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424281s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425662s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425832s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424191s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424306s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484941s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484310s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484228s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484955s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485080s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484791s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485042s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.496225s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484898s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.494201s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.754418s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.740600s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743010s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.735653s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743868s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.760196s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.743835s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731858s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.757235s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.765396s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.917966s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.836418s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.919024s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.873544s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.934390s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.829912s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.908160s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.924586s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.920617s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.894363s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.035295s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.881030s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.960797s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.904215s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.909314s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.934511s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.891689s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.962890s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.907551s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.956693s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.578027s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.809144s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.458214s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.945161s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.307475s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.271496s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 21.924934s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.626032s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.320102s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.241164s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.404987s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402453s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401238s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401134s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401221s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.408478s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401234s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401315s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401648s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401240s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399514s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399493s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399367s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399844s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399441s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399515s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399393s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399415s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399824s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399624s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400726s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.407416s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400514s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400675s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.410543s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401007s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400488s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400867s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400519s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401726s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402599s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404304s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404188s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.467104s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403826s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404228s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404638s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403972s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.403848s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.414167s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.428801s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429354s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428843s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428698s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428187s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.430827s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428214s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428122s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.429628s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.436089s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.506348s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505531s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506490s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505640s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506375s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.508577s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505962s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506075s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505523s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506404s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.859196s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.869303s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.882724s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.855016s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.906266s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.853538s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.835933s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.866006s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.871507s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.841538s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.353599s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.420941s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.397129s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.419702s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.349274s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.411607s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.361306s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.360988s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.401820s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.420755s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.744678s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.902409s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.710581s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.909651s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.855079s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.753760s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.819677s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.780157s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.772357s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.910377s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 29.808119s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.864069s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.797368s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.909015s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.819270s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.914607s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.544794s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.006520s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.507212s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.385409s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357143s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357843s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357148s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357476s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357233s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.379468s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357319s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357472s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357178s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.495291s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354487s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355138s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354353s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354971s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354288s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354526s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354411s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354451s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354358s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364162s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364138s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.366134s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411351s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.425054s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360147s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360274s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364277s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358795s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.369433s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360312s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364192s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364312s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364318s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364274s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364337s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364266s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362485s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364315s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360275s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364308s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364250s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364353s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364361s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364488s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363228s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364313s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364315s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367132s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364270s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360222s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367104s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376895s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361446s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362100s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360825s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362127s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362192s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362275s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358588s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362577s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362904s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363876s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362959s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362413s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362640s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362965s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362539s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362347s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362455s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353385s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353714s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353075s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353045s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353662s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353110s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353037s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355441s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353122s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352944s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355344s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355288s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355184s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355159s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355295s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354949s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355154s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352843s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354633s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355012s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358193s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358162s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358227s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358304s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358157s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359108s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356809s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358154s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358164s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358310s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420668s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421935s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420534s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420550s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420460s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420673s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435103s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.448225s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424256s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420526s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418259s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418162s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461683s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418141s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418055s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418257s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418982s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419525s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418182s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418172s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419373s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419759s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419627s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419461s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423971s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419455s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423252s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419481s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419587s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435848s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421380s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421186s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420607s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421140s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421323s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422037s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420756s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420636s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.431264s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420759s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422627s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422862s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423697s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422751s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.426488s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422976s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422698s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422673s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422620s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422940s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423841s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423918s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.479982s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423745s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424849s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.443270s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423506s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424086s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423672s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423954s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432438s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432346s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432434s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433253s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432351s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433765s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432660s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432621s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432336s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432177s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.470532s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.468479s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460843s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461023s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.461054s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.558507s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.505154s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460745s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.468310s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460944s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500413s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500501s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.515726s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500042s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499814s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500273s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500197s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500176s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500662s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584981s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.587691s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585910s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585480s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585432s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585215s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585358s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.583377s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585145s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585865s -1B [8192 counters 1048576 window_size]

==> IFQGraphs/results/epsilon_results/Updates/MyUniv2_Updates_epsilon.txt <==
./acc1 10000000 pairs took 0.509939s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404489s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404133s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404224s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404527s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404273s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404297s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404793s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.410397s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404862s -1B [16 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402091s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402161s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402245s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402103s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403592s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402086s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402346s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402226s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402142s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.402067s -1B [32 counters 1048576 window_size]
./acc1 10000000 pairs took 0.404478s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403322s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403501s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403336s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.409240s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.414862s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403441s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.401596s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403444s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.403199s -1B [64 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406256s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407160s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406346s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.467033s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406152s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406736s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.407025s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406517s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406247s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.406183s -1B [128 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424110s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424236s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424349s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426095s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.426073s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423121s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424272s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424263s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.424688s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.425859s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.632853s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485171s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484913s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485094s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.487218s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484355s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485186s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484756s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.484554s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.485143s -1B [512 counters 1048576 window_size]
./acc1 10000000 pairs took 0.741266s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.736220s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.737258s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.772702s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.738051s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.728792s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731675s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.731381s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.745768s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 0.732393s -1B [1024 counters 1048576 window_size]
./acc1 10000000 pairs took 1.871663s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.890112s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.758015s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.839327s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.868111s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.845966s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.839231s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.947686s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.897101s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 1.836324s -1B [2048 counters 1048576 window_size]
./acc1 10000000 pairs took 6.058548s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.024946s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.076296s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.979422s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.108421s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.893788s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.986411s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.993925s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 5.931649s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 6.076941s -1B [4096 counters 1048576 window_size]
./acc1 10000000 pairs took 22.244195s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.695687s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.348396s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.560716s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.303765s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.520013s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.003529s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.330522s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.571282s -1B [8192 counters 1048576 window_size]
./acc1 10000000 pairs took 22.325085s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 0.402556s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.410042s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401160s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401236s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.402565s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401394s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401143s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401487s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401149s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.401265s -1B [16 counters 1048576 window_size]
./acc 10000000 pairs took 0.399511s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.489620s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400247s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.413449s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399352s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399457s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399557s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.400753s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.399352s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.408289s -1B [32 counters 1048576 window_size]
./acc 10000000 pairs took 0.401149s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400537s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401037s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401246s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401277s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400866s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400731s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.402309s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.400937s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.401085s -1B [64 counters 1048576 window_size]
./acc 10000000 pairs took 0.404805s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.411934s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.461463s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405371s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405140s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404212s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404121s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404213s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.404136s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.405213s -1B [128 counters 1048576 window_size]
./acc 10000000 pairs took 0.429462s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428281s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428112s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428275s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428259s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428259s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428293s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428373s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428536s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.428304s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.505900s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.505792s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506973s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506093s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506571s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.509171s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506894s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506526s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506935s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.506420s -1B [512 counters 1048576 window_size]
./acc 10000000 pairs took 0.864760s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.855174s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.860094s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.887944s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.880038s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.872626s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.850150s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.868278s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.868704s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 0.867123s -1B [1024 counters 1048576 window_size]
./acc 10000000 pairs took 2.368220s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.381636s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.391215s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.390901s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.373921s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.416654s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.403352s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.363397s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.351887s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 2.388864s -1B [2048 counters 1048576 window_size]
./acc 10000000 pairs took 7.874885s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.771993s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.757560s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.879178s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.783445s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.923563s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.751213s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.730120s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.773646s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 7.704333s -1B [4096 counters 1048576 window_size]
./acc 10000000 pairs took 30.027840s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.578734s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.350427s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.914998s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.790600s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.608195s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.869476s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.501666s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.908766s -1B [8192 counters 1048576 window_size]
./acc 10000000 pairs took 29.670809s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357232s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357158s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356052s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357640s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357174s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357203s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357197s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.470802s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357220s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357607s -1B [16 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354395s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354535s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354911s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354550s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354347s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354734s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354433s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353258s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353252s -1B [32 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361393s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364211s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364266s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360263s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376629s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360235s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364161s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362962s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363992s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364106s -1B [64 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364220s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360985s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358777s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364431s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361675s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360614s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360307s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364187s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361857s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364394s -1B [128 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364291s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364415s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364283s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361839s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364412s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360496s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362790s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363429s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.368740s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362214s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361999s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362226s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354415s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358941s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358197s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362135s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358255s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362105s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361803s -1B [512 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362589s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362528s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358530s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361449s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.359988s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357109s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362463s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.364319s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.360377s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.362356s -1B [1024 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367232s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361962s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353028s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352918s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353470s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353563s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353106s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.367996s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353141s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351938s -1B [2048 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353863s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353121s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355281s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355102s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354101s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355307s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355101s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355110s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356482s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355225s -1B [4096 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.365166s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358780s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358055s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358209s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358204s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358105s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358905s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358505s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358718s -1B [8192 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.358184s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421043s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447168s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420473s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421184s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420970s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421117s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420645s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421090s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435998s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422275s -1B [16 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418238s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418466s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.425808s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419381s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.417974s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418130s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433509s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418300s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418125s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.418095s -1B [32 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419613s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419729s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420238s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419437s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419664s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419430s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419593s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419398s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.470611s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419605s -1B [64 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421734s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420714s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420608s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420702s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.434755s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.445498s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420742s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420610s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.420797s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.421456s -1B [128 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422727s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422859s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422668s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.447692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.435508s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423646s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422792s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422682s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.422600s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429106s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.430387s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424016s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423947s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424152s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423817s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423842s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423886s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.423874s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424031s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.424057s -1B [512 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432142s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.446278s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.433081s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432327s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432034s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432279s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432142s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432594s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432119s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.432382s -1B [1024 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460885s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460825s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460709s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460724s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.483354s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.465070s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460865s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.467328s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460663s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.460839s -1B [2048 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500492s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.512161s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500388s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.499990s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500125s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500329s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500180s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500329s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500071s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.500523s -1B [4096 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585066s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584743s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584786s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.585416s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.586443s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584754s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.589819s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.584910s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.596378s -1B [8192 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.603449s -1B [8192 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyChicago_Queries_window.txt <==
./acc1 10000000 pairs took 0.964206s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964361s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964044s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964211s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964512s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964011s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.125236s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964377s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.969277s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964353s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.969388s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963958s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964088s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.197422s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963805s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964145s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964056s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963981s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963556s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963005s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960624s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960964s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961232s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197826s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.966428s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960524s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961370s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.201914s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960975s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962146s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962054s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962106s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962537s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962434s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962274s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962090s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.028620s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962269s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962646s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959285s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959898s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959810s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.199456s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960178s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960081s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959859s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960017s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959971s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960208s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960073s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959955s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960076s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960248s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961119s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959880s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960127s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960768s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.157569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958099s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.196286s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958168s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957806s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958991s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957791s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957967s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958043s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958532s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959390s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958506s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.960150s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.987512s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958210s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959093s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.964907s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.009388s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958222s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.011540s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958257s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.956597s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957185s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.992897s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957002s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.021657s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958689s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.025457s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957188s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957218s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957858s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961542s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.981829s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961393s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961769s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961239s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.199369s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961422s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961281s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961521s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961782s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.958102s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.033013s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957483s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958821s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957694s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958763s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958824s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958172s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957654s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957455s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669517s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670050s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670110s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667444s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.677905s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.666900s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670190s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669640s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668410s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670008s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667650s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668401s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670977s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667614s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666803s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668960s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.681427s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676719s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676939s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670977s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.665795s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669145s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669097s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669420s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670896s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669717s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670170s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670540s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669311s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669903s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671737s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669302s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671357s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.679682s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670415s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.753543s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670278s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670570s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670146s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670409s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668968s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.752939s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677826s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669687s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668761s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671192s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668782s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669693s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669618s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670170s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669129s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.668787s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669238s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669036s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669152s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670064s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678320s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.673709s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.752209s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671406s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669411s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669162s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669636s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.682737s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669128s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670100s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.671701s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668645s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.663430s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670166s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670094s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670973s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670892s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669931s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677358s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.696919s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.672303s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.665760s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677243s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669528s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670474s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670758s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.662803s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671243s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671290s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671113s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670345s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.814573s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.673789s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669164s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.685199s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670427s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670005s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677990s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669905s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.682627s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670996s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669543s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669206s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677337s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669274s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676405s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670042s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670033s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669064s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676795s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668873s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669993s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671519s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217972s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217904s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220832s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.238808s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217855s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.237070s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217936s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217902s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217921s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217924s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.224370s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219396s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240549s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220209s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219429s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.233599s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219559s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219500s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219408s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220068s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219456s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219522s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219464s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219400s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219593s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.224772s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219501s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220884s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.224749s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219480s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219493s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219325s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219478s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219526s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219366s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.217976s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219411s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220889s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220995s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219146s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219330s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219298s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240894s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220809s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219243s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219192s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219279s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217583s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219127s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219313s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220849s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.225698s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219280s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.224470s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220086s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220778s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219343s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220926s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220901s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.240852s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220951s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.240887s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.229034s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219369s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219139s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219177s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219355s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219120s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.213467s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.227784s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219202s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219130s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219195s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219340s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.218354s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219304s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.217849s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219211s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219272s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219161s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219887s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219281s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220808s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220853s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219174s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.620682s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.627094s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617872s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619424s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618632s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616419s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.621252s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625640s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619794s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620758s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585662s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618065s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587235s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585587s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.626345s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.613325s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585385s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585574s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585753s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585674s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.938355s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773879s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775513s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776205s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776524s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775928s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.780397s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775428s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.814195s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773947s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.771187s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773297s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771794s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770812s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771676s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.794846s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773211s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.855496s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771574s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771605s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.835972s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.838050s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834705s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836279s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834980s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834976s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834754s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.856307s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835367s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834875s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835285s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.839664s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835890s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835411s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836346s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835494s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835193s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835587s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838230s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.842221s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.803422s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808073s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803247s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803559s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803535s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804949s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803084s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803330s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803059s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806942s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808007s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805259s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805641s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808962s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805011s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.814288s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805481s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.861109s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.812073s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804759s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.791658s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792219s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790648s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791561s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791135s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791190s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.794600s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.871631s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791185s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790583s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791292s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788642s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790443s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791170s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.831684s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790569s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790656s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790391s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789234s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790568s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792095s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792498s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.873086s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793037s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793650s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793058s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792227s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791160s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793302s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792501s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MySanJose_Queries_window.txt <==
./acc1 10000000 pairs took 1.094274s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964733s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963789s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963997s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963994s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964374s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964120s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.197378s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963335s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964366s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963924s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964512s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.134626s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963622s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963986s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964181s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963993s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964099s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964106s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963808s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960956s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961948s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197882s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.992323s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961001s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962145s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.148886s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.052186s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960960s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960922s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.963583s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962173s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963443s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.147574s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962250s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.003584s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962246s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962180s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962021s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962374s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960025s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960007s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961396s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959999s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960969s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960137s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.963805s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959600s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959821s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959893s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960920s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961567s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198605s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960226s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961038s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960031s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960561s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960020s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960866s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961773s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958054s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960470s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957870s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957775s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958177s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.965074s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959186s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.955166s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959389s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.085145s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959817s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.204768s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.215831s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958447s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957983s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959384s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958673s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958250s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958345s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959869s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957290s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958414s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958165s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958665s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957099s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958539s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957245s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958454s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957158s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958019s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961316s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961500s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.971980s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.199543s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961347s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961378s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961695s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961245s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962782s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.071320s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.959559s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.011343s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958652s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957685s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957679s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958024s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959194s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957974s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959837s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957880s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669566s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669305s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.678377s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.674420s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672047s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668415s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.675833s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668853s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668484s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669043s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666119s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676507s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668887s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.688332s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669830s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.678428s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669343s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670067s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.677572s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670622s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670494s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.691004s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670232s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670761s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671828s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677441s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669856s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670954s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678168s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670093s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677979s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669682s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678090s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677668s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671348s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670004s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669454s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669896s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677806s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670179s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669741s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668717s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671462s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.662890s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.678117s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.672696s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669872s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670270s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669249s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.675664s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.665806s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676491s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670198s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.677332s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671675s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669702s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669664s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669906s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671006s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.666303s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667808s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668262s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668665s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.893608s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677257s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668184s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669781s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670379s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668503s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667457s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669350s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669328s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669215s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.672644s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669715s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669275s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.663669s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669439s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670922s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669837s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669116s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.677116s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.668950s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.676328s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670691s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671532s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669228s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669741s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670490s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668795s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668699s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670293s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670814s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678510s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670199s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.677385s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670432s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670959s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.674645s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670438s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677520s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670147s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670861s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669859s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669208s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670203s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.667593s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668984s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.235947s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217909s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.238947s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217859s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219081s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218295s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218109s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217940s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217907s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217891s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219465s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219516s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219466s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219479s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219431s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.229491s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220929s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219409s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220984s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219568s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219514s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219497s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220988s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219725s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.235682s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.237922s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219488s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219454s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219507s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219452s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219481s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.240613s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219633s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219460s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221015s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.240582s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.243588s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219468s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220909s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219656s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219517s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220874s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220115s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220845s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220815s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219143s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219302s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219631s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219181s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220872s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220939s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219371s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219205s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220857s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219299s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219232s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219266s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220800s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219351s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219384s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220789s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220891s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219259s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220836s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219205s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219252s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220886s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219054s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219830s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219565s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219400s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.224773s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220975s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219091s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219224s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.227914s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219923s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219332s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219909s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219301s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219103s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219170s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219161s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220871s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219198s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219308s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219324s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.622724s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618112s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616921s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617348s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617880s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625280s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.616867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.641250s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.663347s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619610s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.586804s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586069s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585278s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585816s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585817s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585260s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.600142s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.588568s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586956s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585579s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.776586s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774689s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.789878s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773734s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776373s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774839s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773703s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773310s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774973s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775910s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.800144s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772073s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770909s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770162s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.787391s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769818s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769438s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771366s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.803145s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771098s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834779s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.852435s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835982s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.866853s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835875s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835583s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835443s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834541s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834373s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835012s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.848174s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.844002s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.874545s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836044s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835726s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835893s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.934154s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.852704s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835438s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.863188s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.803242s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803653s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807477s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804004s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807372s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807168s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803613s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803974s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806206s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806526s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804895s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.845479s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805059s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805149s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805631s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809318s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804943s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809414s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805008s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.811525s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792246s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792009s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791688s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792987s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791692s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.848582s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790788s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.803139s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791120s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791826s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.829775s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790783s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789626s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789339s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.810352s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.794480s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790396s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.830218s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789414s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790212s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.807166s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792197s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791817s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.798766s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792147s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792040s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.832467s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791992s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.804856s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.813408s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUCLATCP_Queries_window.txt <==
./acc1 10000000 pairs took 1.197192s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963949s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964160s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965432s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.044796s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963760s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964017s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.113976s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963945s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.138783s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964017s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964180s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963892s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964442s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964278s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965161s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963931s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965045s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963965s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.962679s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960918s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961066s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961185s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.096748s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960842s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962902s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960864s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197710s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961282s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961047s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962284s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.997958s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963950s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.083027s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962404s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962363s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962236s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962502s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962022s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.201592s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960059s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959728s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960407s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960378s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.178197s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960183s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959842s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960334s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959943s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.173029s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960196s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959710s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960373s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960313s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960110s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960241s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.962796s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198581s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960382s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960510s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016058s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957901s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957865s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.966804s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960647s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958375s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.967049s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958251s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.964670s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.960367s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958256s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958649s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958479s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958388s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959539s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959104s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959598s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958738s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958635s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958772s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958641s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958282s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.959168s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957154s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957059s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957719s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958220s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957302s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.191741s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957550s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.964757s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961374s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961287s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962201s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961521s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961314s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962538s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961365s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961607s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961209s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957990s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.165909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958157s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.198957s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957841s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.196100s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957865s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195964s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957670s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.127223s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.683512s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671647s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668524s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667879s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670137s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671329s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667325s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.877360s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669670s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.666966s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.671269s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.781943s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669287s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.867691s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.672745s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668752s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673989s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671589s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671930s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673352s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670032s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679372s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.673169s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.663478s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669813s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669132s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.662468s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671593s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671066s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670538s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.672547s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670107s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670769s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670739s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669509s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.673397s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678222s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670359s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669105s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.686072s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670503s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.678300s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670383s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669948s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.671352s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669947s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669711s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669625s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677637s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671332s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.675501s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670701s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670622s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678301s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.668720s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670319s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678859s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670362s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669165s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669128s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670868s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.661916s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669029s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669780s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669807s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669336s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677615s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669069s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677864s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676198s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.660848s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668512s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670434s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.674323s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667708s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.671130s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678464s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.714063s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669961s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671130s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669869s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670444s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671997s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670948s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670799s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671094s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669621s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.678192s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.668855s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.675941s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669958s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678424s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669809s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669641s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.673491s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670401s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672025s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670093s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.666375s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668957s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669745s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.675028s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668685s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.676999s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670518s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677400s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.671161s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669489s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217918s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.222492s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218125s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217999s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217875s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217916s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220793s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217871s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217922s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217860s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220965s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.237901s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220243s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.238065s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219489s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219464s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.239815s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219467s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.229731s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219588s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220940s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219399s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219286s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219462s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219552s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219512s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221033s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.240549s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219294s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219426s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.221525s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219468s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219520s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219380s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220822s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219613s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220962s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219461s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219621s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219445s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.222301s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220225s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.226887s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.240783s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220477s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220829s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.224578s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.222995s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219255s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.212942s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219203s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.222108s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219302s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219220s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220847s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217682s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219329s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219282s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219237s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219136s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219267s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219259s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219206s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219278s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219143s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219137s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219230s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219246s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219202s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219112s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220844s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219377s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219369s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220844s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.222309s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.224411s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219210s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.233530s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.342828s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219331s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219263s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.225054s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220799s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220793s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219370s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.619627s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619178s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619294s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620174s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618952s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617999s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618855s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619676s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617368s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.588590s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585689s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586935s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586105s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585421s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585803s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.613655s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585586s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585201s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618884s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.780348s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775155s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.782084s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774800s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774263s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775711s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774057s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774492s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774060s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774980s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770893s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770782s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770400s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769927s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770582s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772546s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770658s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770993s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771200s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773219s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834733s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834447s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834773s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835356s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834601s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835255s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835550s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.867489s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835253s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834889s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.876214s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835965s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835448s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835532s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835321s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837323s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835453s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836710s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835378s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836707s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859785s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805096s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804439s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805581s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805127s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803311s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803618s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806266s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803283s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805274s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806170s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805188s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809169s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804964s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808235s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805082s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.807565s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.857816s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804819s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.813010s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.790319s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790347s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790220s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.787996s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791759s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791258s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790617s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792641s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790362s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790411s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.807721s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789985s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790850s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791097s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790362s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.787048s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788908s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789301s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789690s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.812675s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792921s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793247s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792134s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791256s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791673s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793009s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791919s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791599s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.824162s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.795507s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUCLAUDP_Queries_window.txt <==
./acc1 10000000 pairs took 0.964154s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964191s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963827s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963142s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964290s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964237s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964285s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963468s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964087s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963928s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963945s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.968740s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963768s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964178s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963853s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964194s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963989s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964591s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.188365s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963927s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960931s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.967630s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.197009s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961035s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960968s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961128s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961178s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.175460s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961099s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962109s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.957871s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.197096s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962175s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962243s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962065s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962884s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962016s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.199652s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.006891s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962227s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959882s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959948s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959921s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960055s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.962169s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960287s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959723s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.166271s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959969s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959852s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960221s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959928s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960452s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960109s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960351s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.961399s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.142660s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960972s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960409s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960015s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958115s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.058835s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957933s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958502s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958028s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958014s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958597s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957879s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958341s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957745s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958543s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958392s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.956869s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958601s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958626s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.959622s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958433s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958209s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958613s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957905s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957874s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956791s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957131s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957088s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957094s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957094s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956971s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957053s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958165s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957361s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.962550s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.081923s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.963104s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.051281s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961255s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961410s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961542s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961672s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961156s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961212s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957641s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957983s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957824s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957872s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957684s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958215s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195799s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.960352s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.195994s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.959282s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669599s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672620s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670946s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669265s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668654s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670351s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668207s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670430s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667717s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.673563s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.683849s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.678391s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.672010s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.675244s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669067s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666478s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668346s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.851200s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.666233s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670395s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.679862s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669354s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678081s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671512s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669757s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.810559s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671377s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671922s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669429s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670314s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.672261s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.872231s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669951s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669130s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677771s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669903s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670246s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669387s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668151s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669960s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.668371s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670310s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.672829s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668221s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669594s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669960s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670546s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670231s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669172s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670391s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670761s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669355s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669485s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.674591s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.674975s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.693386s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670855s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676647s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.675811s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.671349s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.667932s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669038s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667700s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668699s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668991s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669179s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669316s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669109s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667286s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.667902s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.663596s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.674302s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.693457s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677351s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678004s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667959s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.667901s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677575s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670816s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670417s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676965s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670011s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.664362s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669489s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669602s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.682399s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669278s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.764924s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669338s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670640s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.676791s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672682s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676078s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669333s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668760s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669407s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668782s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.673354s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667154s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676837s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670734s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677084s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669288s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.690843s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.770470s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669790s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670317s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670982s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.687363s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669027s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.227230s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217919s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.239140s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217937s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217954s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217007s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217911s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.221345s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218068s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217848s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219475s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.217792s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219669s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220821s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.220870s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219564s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219597s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219690s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219430s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240502s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219448s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219473s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220757s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219379s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219445s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219483s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.227558s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220954s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219582s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.239034s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.217996s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.224024s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219482s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219519s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219406s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219552s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219417s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219461s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219514s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219451s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220882s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219456s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.218033s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219495s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.217991s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220938s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219233s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219323s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240950s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219230s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219240s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219145s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219213s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219187s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219392s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.213046s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219182s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219355s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219172s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.217657s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219186s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219275s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219208s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219165s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219164s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219300s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219244s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.214469s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219442s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219079s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219191s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219134s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219237s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219268s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219293s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.224437s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220796s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219130s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220813s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219364s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219178s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219142s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219095s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219844s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219299s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219048s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219244s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219548s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219185s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219132s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219068s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219335s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220858s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219176s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219522s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219152s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219224s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219129s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.716612s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619917s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617118s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.696146s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.618868s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617583s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620565s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.660488s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617653s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.641772s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585969s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585359s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585279s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586894s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587396s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.591052s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586761s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.587157s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585696s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585335s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.775851s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775809s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773334s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776932s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775160s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775044s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775590s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.779411s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770893s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775696s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.812056s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771083s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770714s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770719s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770590s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772304s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770265s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.769577s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771222s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772116s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.836777s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836140s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835874s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.838938s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835057s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835922s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835156s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.837461s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835133s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834642s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836227s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835341s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835687s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836292s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835089s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838531s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.841361s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836513s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.875307s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835085s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.804996s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.892451s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807392s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804212s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803358s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807127s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804632s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808174s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803596s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807178s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.813994s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.811175s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.835011s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805371s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806444s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.827441s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805246s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809408s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.829678s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805460s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.800480s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791907s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.793210s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.841360s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.822450s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792128s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792467s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791372s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791155s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791636s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790466s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790467s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789651s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790344s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791375s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792303s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.831267s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789268s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790962s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790679s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.793779s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793184s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792097s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791351s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.793183s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791430s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792445s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791939s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791832s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792933s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUniv1_Queries_window.txt <==
./acc1 10000000 pairs took 0.964300s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964101s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965523s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964178s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963883s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.958564s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964122s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964097s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964000s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964155s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.991911s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964098s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965020s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.061165s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965138s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.986308s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965262s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963871s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964156s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.197034s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.960752s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961385s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961010s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961294s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.995731s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961032s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962566s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961380s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.195373s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961005s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962384s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962238s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962508s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962176s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962410s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962359s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962256s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962339s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.989705s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962643s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.959887s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959815s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959792s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.010317s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959746s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960682s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959807s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.197929s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.971094s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959726s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960397s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.001141s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960067s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960268s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960921s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960003s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.199355s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.967024s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.962188s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960204s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.957916s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.959397s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.965037s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958815s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957896s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 1.135575s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958215s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958317s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958217s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957974s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958376s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958245s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.954376s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958274s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958283s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958992s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958479s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958298s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958521s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958149s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957649s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.959836s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957098s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957284s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957085s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956950s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956855s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957226s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.958758s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957233s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961151s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961482s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961429s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961250s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961310s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.205962s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961202s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961433s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961749s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.106790s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957888s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.060302s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957752s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 1.035923s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957826s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958189s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958157s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957963s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957771s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.954235s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.670756s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.672338s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.673983s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.665873s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668197s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667654s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667485s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.784575s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668745s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669026s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667992s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669125s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673813s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.727298s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.682803s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667339s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668666s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668647s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.673302s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.671077s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.677638s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670808s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671220s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669451s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670194s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.675165s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669657s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669898s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679404s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670829s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669726s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677801s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669487s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.672343s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670442s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.679918s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670189s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.676362s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.683131s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669485s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669364s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670657s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677422s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670746s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.820322s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.675971s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.668759s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670066s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.665975s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670614s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669555s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.680007s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.658841s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670893s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669062s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.678601s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670466s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.667536s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670839s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669988s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.672881s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668785s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669071s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669512s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668578s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670355s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.677304s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669712s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.673178s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669491s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669301s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670996s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.677424s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669522s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669221s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668663s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669788s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.678977s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669713s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.668853s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669357s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669491s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.805910s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.678498s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669683s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669725s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669837s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670478s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.677759s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.670695s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667779s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676931s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669232s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.663492s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678734s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668644s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.672040s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669439s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.678088s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669876s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669835s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.665593s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669881s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668744s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.680482s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668865s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668738s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668881s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.679293s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217852s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217888s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220705s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.227869s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220760s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217896s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217868s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217889s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219077s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217863s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.219471s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219373s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219403s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.221032s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219350s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219510s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219560s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240540s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219554s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219566s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219500s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.229271s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.220883s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219623s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219465s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221150s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219626s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219510s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220941s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219470s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219692s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219435s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219488s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.240717s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219354s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.222882s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.221970s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219568s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221007s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220957s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219473s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.229329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219565s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219405s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219462s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.250154s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219295s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219285s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.221245s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219446s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.229942s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.221224s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.236905s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219217s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.240933s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219223s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220803s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219133s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220819s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.220526s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219487s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219324s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219247s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220896s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219521s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219147s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219204s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219578s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219491s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219193s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219250s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219172s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219517s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219258s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219269s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219268s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219318s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219262s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219281s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219297s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219320s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219366s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219309s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219411s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.224477s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219225s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219308s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.221520s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219333s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219170s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219236s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220865s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220913s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219144s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219184s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219155s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219333s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219154s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220795s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.226518s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.646645s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620469s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.625018s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617234s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619942s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617831s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.621742s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.623999s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.622368s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620491s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.586407s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.584739s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586943s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.584910s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585502s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586628s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585511s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585767s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585947s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586073s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.774880s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775842s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.772747s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774354s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774191s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774970s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.778851s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774714s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775775s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776927s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770285s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771169s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771148s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771843s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.786788s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770932s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773148s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770582s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770385s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772381s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.836097s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834931s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.843298s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835069s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834913s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836389s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834881s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834731s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835677s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835029s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835434s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859371s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835832s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.893231s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835413s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835154s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835769s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835579s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.859069s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837353s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836548s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806872s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806636s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804432s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803636s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.807484s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.843809s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.809272s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806353s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.814681s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.808184s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.809919s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805440s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.829871s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806367s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806777s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805170s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805038s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.845230s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806253s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792111s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790538s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790717s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790151s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.793395s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791262s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.831034s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791070s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790916s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.849929s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791648s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.807311s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791406s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791629s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.832520s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790263s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789828s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.830290s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.791515s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789040s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.793384s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791813s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.796282s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792212s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.805042s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791538s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791941s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791945s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792243s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.872735s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Queries/MyUniv2_Queries_window.txt <==
./acc1 10000000 pairs took 1.022601s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964222s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964193s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.967925s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964264s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 1.199844s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.965411s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964153s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.964155s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.963672s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 0.962682s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963797s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.048531s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963796s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964254s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.963946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.964398s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 1.196922s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.965173s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 0.961980s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962086s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.137399s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961865s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.960915s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961665s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.200286s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961418s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961057s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.961170s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 0.962181s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962341s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962242s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.961956s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.025774s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962481s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.963331s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962376s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962369s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.962214s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 0.960419s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961117s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.961095s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959862s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960168s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959958s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959807s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.956131s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.959760s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.060068s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 0.960062s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.959923s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960864s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.956691s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.198580s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960155s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960421s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.111217s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960307s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.960031s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.958155s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958211s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958432s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.957995s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.956603s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958113s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958382s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958053s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958493s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958455s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.958547s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958227s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 1.147625s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958567s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958681s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958415s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958224s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958593s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958351s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.958538s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.957146s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957010s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 1.031526s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.956973s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957121s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957077s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957077s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957254s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957232s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.957061s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.961342s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961250s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961441s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961303s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961363s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 1.168849s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961601s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961589s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.961389s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.962289s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.957997s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958045s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957560s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.958265s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957705s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957811s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957590s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957872s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.957924s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.776849s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669327s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667963s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.670560s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668872s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.668344s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669398s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.667448s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669642s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.676721s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 0.669535s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670909s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.670703s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.669744s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667122s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.676161s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667529s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668257s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.668254s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.667430s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 0.663249s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.668470s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.679825s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.678999s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.668300s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.669370s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671464s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.665224s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.670740s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.671031s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 0.677983s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678001s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670347s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669281s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669635s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.671341s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678382s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.678270s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.677434s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.670105s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 0.669940s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670241s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669815s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669776s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669662s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670578s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.670378s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.676834s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677522s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.669085s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 0.677478s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669990s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.677531s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.670086s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676419s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669673s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.676226s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669245s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669354s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669360s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.669880s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.763975s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670874s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670520s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668879s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669220s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669007s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.669693s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.670558s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.668829s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.665157s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670226s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669684s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670660s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670338s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.676901s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.670234s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.687894s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.664912s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.669154s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.671255s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663206s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.683949s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669856s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.868071s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669573s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.671159s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.665793s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.669625s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663068s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.663895s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669441s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.668594s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.670310s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.810270s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669562s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.794118s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.676935s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.667821s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669177s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.669343s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.677182s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669639s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669353s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.688334s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668714s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.896019s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669514s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.668661s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.669840s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.217916s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217978s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.218323s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220833s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217946s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.239139s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217857s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.220791s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.217906s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.237855s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.221002s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219401s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.240548s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219412s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219540s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219352s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.224266s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219395s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219563s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219439s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.219490s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219440s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219460s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221242s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.221008s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219504s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219427s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219372s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219585s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.219572s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.222036s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220877s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220945s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219513s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219428s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219425s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219346s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.219459s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.217746s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220885s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.220828s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.221466s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.233568s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219447s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219433s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219816s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219390s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219362s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.220993s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.225899s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.219169s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219261s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220822s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.222289s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220811s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.220775s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219274s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219407s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219200s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.219148s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.223633s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219251s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219306s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219256s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.213050s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219996s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219241s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219228s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.219219s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.222305s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.221932s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.224019s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.228232s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219215s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220179s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219208s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219347s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219216s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219222s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.219353s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.220307s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219227s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219273s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220834s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219248s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220858s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219238s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.220786s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219160s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219159s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.219109s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.226292s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219227s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219316s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220913s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219285s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219432s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219245s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220966s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.220947s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.219685s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219277s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219137s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219314s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.223916s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219255s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220737s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.220453s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219187s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.219171s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.618658s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.620154s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.643648s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617313s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619774s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617358s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.619184s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.623937s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.622799s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.617665s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.585282s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585575s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.594868s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585456s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.644455s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586930s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586171s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.586253s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.618960s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.585430s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.779923s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.774298s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.775151s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773489s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.773543s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.777718s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776103s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776106s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.776344s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.777768s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.770614s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.775279s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771231s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.774963s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.772051s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.770868s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771977s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.812102s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.773016s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.771146s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.834925s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835355s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834964s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835037s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835776s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.836649s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835348s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.834218s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.833159s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.841423s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 1.835163s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835699s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835646s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838607s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.836867s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.834757s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.835441s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.838610s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.837208s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.839729s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 1.805085s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.806816s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803917s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803361s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.804549s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.815377s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805197s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.803540s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805438s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805369s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 1.805810s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.836841s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808254s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806002s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.804944s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808520s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.806931s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.805181s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.808102s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.841345s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 1.792369s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.879919s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790622s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.798714s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792854s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791409s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791509s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.790785s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.792082s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.791690s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 1.789427s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.790501s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789291s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789927s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789486s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.788794s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789226s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789428s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792516s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.789771s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 1.792908s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.794203s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791824s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792280s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791143s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.792329s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.796156s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.841366s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.790767s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 1.791436s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyChicago_Updates_window.txt <==
./acc1 10000000 pairs took 4.634029s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824729s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.885213s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.645744s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.640788s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.821978s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.770216s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639211s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.829312s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827509s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.718192s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.716410s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.718114s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734053s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.733702s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.827099s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721553s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.858946s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.857513s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.859069s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.404356s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.435768s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.459097s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.334200s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.435907s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.342325s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.382880s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.374967s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.349244s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.393509s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.889475s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.879156s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.883119s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.944396s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.892991s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 2.021452s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.912598s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.921459s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.924457s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.902332s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.689968s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.744087s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.654655s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.674778s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.719983s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.751697s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.666630s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.708179s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.635136s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.696359s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.018278s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020219s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.046674s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.018959s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.043862s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015699s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.029674s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.066933s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016870s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042021s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.741058s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738804s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.805837s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730929s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.735200s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.735418s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728852s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742628s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.744599s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726095s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.573518s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562250s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564623s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563878s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562633s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564260s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563084s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562539s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563112s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.568397s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.476151s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479941s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477266s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477521s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475649s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475283s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476289s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476759s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476103s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474728s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.435765s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.463053s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434990s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434081s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434953s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434783s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434792s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434713s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436791s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434812s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415599s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416113s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.423416s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417249s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415848s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415539s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415647s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.419758s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417079s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.420790s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.300585s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.294893s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.293810s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284575s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.302653s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282871s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313719s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292609s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.287471s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.335840s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.511900s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.588548s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.545436s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.592856s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.510777s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.603535s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.565363s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.657727s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.582705s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.633466s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.744696s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.739512s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.421680s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.685799s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.511855s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.787800s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.734349s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.304750s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732131s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.804971s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.080547s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.084161s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.095085s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.925743s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.073881s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.079820s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.040996s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.082605s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.079298s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.927382s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.439191s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.497191s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495977s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.430488s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.472351s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.506682s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.465060s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.501211s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491283s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.502961s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.386026s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.440216s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.431895s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.414280s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.450262s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.445510s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.372897s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436356s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437473s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425218s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.895858s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.915018s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.895116s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.934387s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.904684s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.909406s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.915725s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925412s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.872335s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.927664s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.627983s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.625879s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630107s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634437s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.655363s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.639112s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629981s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629955s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.645865s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630317s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505977s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505890s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505661s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505918s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506075s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506503s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506227s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505731s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.551736s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505933s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447727s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.451601s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.450787s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447858s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447723s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447925s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447993s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447694s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448081s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.449082s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420178s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420254s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420377s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420273s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420327s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419621s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420232s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420243s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420151s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420171s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.472602s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.405092s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411727s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411627s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410630s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410891s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.416979s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412103s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411917s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411010s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381277s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382382s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380883s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381446s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.384878s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382216s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381607s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380661s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380762s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380759s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367333s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367481s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.370978s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367683s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367642s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367587s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368022s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367385s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367709s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367288s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.384532s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377884s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378119s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377994s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378265s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.372875s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377975s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377930s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.356615s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376818s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.362329s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368981s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365759s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365322s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368482s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365537s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365576s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.379527s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365543s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365691s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.354735s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359444s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359484s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358715s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.360873s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.350836s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361849s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.364837s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359836s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.362805s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355675s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360640s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355710s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359297s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355662s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355675s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355802s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.352698s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360813s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355878s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354732s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354403s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354402s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354453s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.349852s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.356810s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354115s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355158s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354541s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354406s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353832s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353880s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353777s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353806s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353922s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353853s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353988s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353857s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358190s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358830s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.374235s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353801s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353258s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353363s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353344s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.363054s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353417s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353548s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353916s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353367s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.357754s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353145s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353162s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349720s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353262s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353165s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356188s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.352734s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353155s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.782304s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.787404s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.783175s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.801756s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.791331s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.785532s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.781239s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795517s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795366s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.784328s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.780488s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661517s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.774734s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.693211s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664085s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.657243s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661876s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.662282s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663468s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661890s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.228423s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233493s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233822s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233985s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.218907s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.251708s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231463s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232377s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.225711s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226798s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.824323s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835212s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.848305s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.842365s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835594s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834355s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834696s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.855768s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831761s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831373s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.678800s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678258s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677687s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.681514s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678463s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678636s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679097s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.685553s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678674s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678898s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.556743s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547390s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547284s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548446s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548143s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547397s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548624s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549288s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547671s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549001s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.483731s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.489600s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484261s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483988s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483890s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.486401s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.492516s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484327s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491498s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484137s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.449620s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449508s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.464219s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457132s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449709s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449811s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450799s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.454153s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449649s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449683s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423561s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423666s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424327s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424067s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423556s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.417772s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.432565s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.427759s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423813s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424074s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416369s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417101s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416235s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416373s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416534s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416031s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416654s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416702s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420404s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.434997s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413833s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414639s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413862s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414445s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413732s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.429353s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414572s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413784s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413800s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413645s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MySanJose_Updates_window.txt <==
./acc1 10000000 pairs took 4.646270s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.637691s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.690478s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.816037s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.641194s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827292s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.632235s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.818447s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.635536s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.829024s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.724390s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.831200s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.717848s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.725094s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.714709s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.732428s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.811431s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.763884s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721290s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.829158s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.425101s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.354780s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.523665s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.414575s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.406918s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.434305s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.453988s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.396493s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.566506s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.448622s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.941801s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.885105s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918055s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.901447s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.945731s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.886095s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.920777s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909528s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.959768s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.899921s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.690677s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.647620s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692566s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.731892s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692366s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.639182s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.651228s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.717042s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.618553s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.700148s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.014033s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.033344s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.053077s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047432s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020204s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.152569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.028163s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.114666s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020775s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047792s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.729815s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.822631s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.743238s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727515s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726532s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729856s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.740010s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.740559s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729460s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729112s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.570792s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563471s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562846s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.569149s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562183s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.559735s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562972s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565176s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562314s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562764s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.549922s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477319s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478342s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476169s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474167s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.481025s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474472s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.477015s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475763s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476725s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.434717s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437777s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.472554s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435145s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435565s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435232s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436778s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434890s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.438165s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435207s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.420895s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416456s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.419445s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417548s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.621091s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415792s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417829s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415633s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415615s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.297316s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.273810s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.290146s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.294256s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282948s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.289033s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.301826s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.347404s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313830s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285866s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.470752s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.569889s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.462168s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.543223s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.486799s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.556044s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.507815s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.559547s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.488859s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.615290s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.773324s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.950406s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732698s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.753215s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768992s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.660375s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.631962s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.744971s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.521039s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.704193s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.105196s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.058891s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053565s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.978244s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.050332s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.047044s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.861420s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.070477s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.046794s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.875842s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.490393s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.414667s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.462747s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495057s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.479661s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.505359s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491697s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.422642s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.415076s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.513282s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.391125s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.464050s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.432618s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.399513s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.451902s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.419533s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.394978s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.414610s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.385636s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.347581s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.940465s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.880812s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924230s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.869542s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901429s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.908485s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.895991s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925901s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.889627s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.911206s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.629046s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.635816s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630070s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626270s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.635524s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629076s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630362s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628723s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629909s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630165s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505142s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505592s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505490s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505774s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504635s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505873s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504720s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504555s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505684s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506822s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447605s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447793s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447597s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.450527s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447592s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447633s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447797s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447810s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447707s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447809s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420269s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420157s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419723s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421308s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420173s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.435690s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420031s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420071s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420109s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420241s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411939s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410730s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412018s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411053s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412366s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411648s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411594s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411703s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410964s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410996s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.384913s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381487s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380768s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.383316s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381515s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381428s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380614s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.401126s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381484s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381454s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367716s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.390940s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367607s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377949s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367444s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367415s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368963s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367358s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.378510s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367907s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377993s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382552s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377786s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377964s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378642s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378392s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.387812s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.393382s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377774s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378034s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365884s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365651s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365775s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365555s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.371468s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365599s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365479s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365391s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365787s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.361977s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359513s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359289s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359331s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359303s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359347s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.371425s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.371949s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359130s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359290s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359374s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355568s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355599s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355699s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355628s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355714s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.358993s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355684s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355693s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355744s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355649s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354482s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354631s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354529s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354382s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.425594s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354429s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.359401s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354430s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354795s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358436s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360804s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.349134s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353700s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353808s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353913s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353707s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.356800s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354078s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353889s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358980s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353295s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.374204s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353621s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.362027s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353349s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353383s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.356814s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353262s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353319s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353332s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353160s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353302s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.363317s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.354151s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353253s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353192s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353186s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355889s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353244s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349986s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.799416s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.784297s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.809568s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796456s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.789411s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796025s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.787946s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.791375s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795880s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802729s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.824092s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668101s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659116s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.660351s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665687s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664268s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.662622s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663259s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668918s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.916110s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.223473s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.266881s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232790s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.245872s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231607s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234408s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.243704s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231991s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.273624s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230426s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.831467s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834266s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.101855s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834344s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835704s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.832786s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836362s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834312s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833325s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839706s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.678132s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.686885s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678946s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679028s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679315s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677736s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.697225s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.685111s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.687402s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.766457s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.574102s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547712s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549877s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547371s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550990s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547028s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.552161s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547192s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.557005s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549035s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484708s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484249s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484562s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491649s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484038s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.488066s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484010s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484548s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484203s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483991s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.450003s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450323s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449945s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449774s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449662s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.451540s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.447871s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449856s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.537084s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457206s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423854s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423553s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424817s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424334s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424713s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424100s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424899s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424664s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423555s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424502s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416426s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417104s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416385s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416354s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416655s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416673s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417127s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416348s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416570s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420101s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.414757s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414390s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413738s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413783s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413832s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414186s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414464s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413635s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413659s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413842s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUCLATCP_Updates_window.txt <==
./acc1 10000000 pairs took 4.934075s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.822508s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.718297s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.845469s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.609951s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.730509s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.706006s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.825928s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639453s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.816850s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.798786s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.915854s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.702636s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.950370s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.717475s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.724293s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.873615s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.662961s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.870857s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.694154s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.682151s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.526658s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.229480s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.461354s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.404676s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.512308s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.371556s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.291476s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.370153s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.453876s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.812349s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918400s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903515s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.876295s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.873262s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.895545s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.902216s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.916864s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.910774s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.815899s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.652867s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.737983s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.637541s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.718778s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.695827s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.699743s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.716696s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.714392s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.687729s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.688305s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.014643s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052068s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.051699s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.033388s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042050s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.022455s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015075s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016642s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.054013s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.065307s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.728521s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.725776s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742171s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732107s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.737859s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730127s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.739687s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728962s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729892s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730683s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563120s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564967s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566478s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562769s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564684s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566256s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564518s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562986s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565588s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562426s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475251s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475611s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475835s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475837s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476567s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479929s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475965s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475895s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478365s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476586s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.434388s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435122s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434638s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.430811s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435323s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435043s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.441430s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437242s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435798s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434990s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415551s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415831s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415795s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.417164s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415666s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415460s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.540297s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416172s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415413s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415669s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.322060s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.270995s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.286998s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.279244s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292112s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.295057s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.292401s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283530s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283513s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.289009s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.663589s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.693991s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.691705s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.589139s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.609723s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.621760s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.650624s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.581987s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.578578s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.599564s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.805328s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.640381s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.793183s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.501799s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.604917s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.744587s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.732998s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.790345s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.696519s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.685446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.084078s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.099874s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.858766s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.061834s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.902588s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.033150s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.093969s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.940416s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.068877s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.912772s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.475003s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.485963s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.472989s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.479536s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.480433s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.475371s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.494695s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.404795s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.478139s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.414326s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.369183s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.447396s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436054s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.391500s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444234s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.423149s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.419418s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.392207s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444987s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.494172s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.922776s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.910695s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.881370s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.926845s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.913610s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.866777s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.932250s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925072s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901506s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.913432s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.624897s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628434s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.624675s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630855s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.640729s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628420s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.632406s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626714s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.633268s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634291s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505147s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504048s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506713s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506512s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.503997s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505207s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504134s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505435s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504681s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505437s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447247s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447535s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448023s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447932s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447734s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447285s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447385s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447848s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448999s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447325s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420014s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420047s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.423992s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420174s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420092s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419880s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419848s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420471s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.422375s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420182s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.410846s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410978s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410183s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411318s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410854s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410482s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411290s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411306s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412197s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411987s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.379309s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381219s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.383950s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382658s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381757s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.379690s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.378709s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381039s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381684s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381614s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367349s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367701s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367641s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368204s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368060s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367558s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367473s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367407s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367400s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.364438s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.376942s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378440s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.372766s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377774s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377713s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.380573s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.391447s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377695s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377835s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.383645s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376772s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365601s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365499s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365301s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370656s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.367479s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.362220s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.368343s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365417s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.360908s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359232s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359714s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.365095s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359260s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361999s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358714s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359578s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359296s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359299s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359296s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355654s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355840s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355919s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355646s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355840s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355704s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355628s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.357635s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355794s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.361656s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355108s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.372924s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.362746s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354458s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354506s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.348665s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354760s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354325s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354667s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.351809s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353820s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.356738s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358055s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353771s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353793s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354168s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353822s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353201s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353824s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354649s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353334s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353275s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.350064s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.352998s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353500s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.350004s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.348660s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353318s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353496s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353565s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353137s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353265s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353168s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353199s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353292s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353125s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349639s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353196s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353160s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353110s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.796963s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.792016s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.981149s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.800971s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.864898s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.800041s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.059536s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.805187s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.789508s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.669186s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.890003s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.705098s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.920385s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.710428s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672103s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672292s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665732s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668530s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.671910s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.234430s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.493432s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231037s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233118s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.227142s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.225416s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234948s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226551s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233122s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231944s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.857828s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839473s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.831844s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833803s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.858231s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836217s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.832504s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833885s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.836675s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.838298s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.677464s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678962s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678664s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679114s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.749721s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678750s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.791939s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679493s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690076s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678918s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.547382s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549039s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551862s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548032s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547357s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547355s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547610s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547190s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547476s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.554330s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484892s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.496767s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491568s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483955s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.521784s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483928s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485978s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484284s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483896s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483760s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.457217s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452360s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450041s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.448074s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449885s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449582s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449939s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452739s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449893s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449678s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.430850s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423740s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425353s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425215s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424835s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423614s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423614s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423932s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424210s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.464258s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416714s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416170s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417940s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417167s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417614s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420467s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416946s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416720s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416375s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.421047s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.414991s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414259s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414203s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413546s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413993s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413830s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413758s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414063s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.477130s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414687s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUCLAUDP_Updates_window.txt <==
./acc1 10000000 pairs took 4.624419s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817126s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.696698s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.798427s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.819097s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.700776s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639676s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.795500s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.633056s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.665823s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.859739s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.876541s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.718857s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.867008s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.838466s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.753173s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734361s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.862444s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.734054s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.684124s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.384297s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.461748s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.390544s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.389283s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.335167s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.380994s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.366284s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.167954s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.439903s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.389577s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.879590s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.968514s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.893594s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.888161s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.920979s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.904205s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.889336s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.925676s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.856147s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.923337s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.686552s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.660591s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.625405s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.733231s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.744959s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.683413s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.689047s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.621073s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.730471s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692258s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.050506s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049825s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.027846s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.055640s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.047576s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.040885s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.057162s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.067390s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.044816s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.063117s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.734984s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727147s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.742700s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733277s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733503s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.899119s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727014s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727111s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729006s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.730567s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563161s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564205s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564497s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564911s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563859s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563208s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.562545s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563723s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564930s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.761909s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475913s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475380s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476406s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475865s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475784s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478360s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476683s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480056s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.605355s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478821s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.438759s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435057s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435266s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437174s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434728s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435275s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435935s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434928s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434871s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435492s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415476s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415786s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415695s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415518s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.430317s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415556s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415522s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415442s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416352s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415545s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.261695s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.283725s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.287524s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.291185s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.278102s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.333277s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.274519s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.328959s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284864s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282721s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.599051s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.505716s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.610633s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.541814s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.599204s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.518573s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.628181s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.558413s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.619920s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.525024s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.758174s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.794982s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.667028s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768506s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.708590s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.770268s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.356189s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.680018s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.537448s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.542603s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.039175s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.063646s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.857474s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.048844s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053507s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.876962s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.069639s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.066182s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.060875s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.056364s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.466209s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.421144s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.478973s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.387033s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495911s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490963s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.412031s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490764s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.434634s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.468512s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.384364s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.418899s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.448668s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.382302s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437501s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.443917s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.400069s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.448772s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.427876s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.443238s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.928055s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.899080s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.923609s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922681s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.903310s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922707s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.920963s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.880060s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.935699s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.884466s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.635008s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.625558s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643165s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.637536s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634093s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630123s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630758s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.628646s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643466s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634094s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.510428s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505260s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504257s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504389s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505233s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504492s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506750s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505801s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505337s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505014s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447185s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447566s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447678s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447356s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447647s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447367s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447246s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447515s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448230s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447862s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420026s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420941s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421351s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420272s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421703s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.422050s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420722s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.421679s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420570s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420076s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.413690s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411501s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410807s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.423416s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411072s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411087s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412023s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411096s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411367s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412189s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381127s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380665s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380822s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.382209s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380902s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.378517s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380657s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381226s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380903s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.387324s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367611s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367247s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367702s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367630s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368540s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367612s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367343s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.374748s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367834s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367098s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.377860s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.383861s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.374533s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377948s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377849s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377965s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377809s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378227s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378062s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.381059s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365671s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370216s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365414s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365415s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366628s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365540s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365361s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.369884s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.371297s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370076s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366631s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359216s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359229s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359284s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359249s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359568s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361882s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359536s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359249s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359318s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.351109s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356029s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355593s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355827s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355771s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356092s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.356349s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355632s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355732s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355520s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354556s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.352512s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354560s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354426s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360393s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354453s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.359485s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354528s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.366393s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.364431s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.353750s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.361454s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353968s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353999s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353843s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353786s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353913s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353774s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.374744s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.357487s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353311s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.359259s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353412s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.354104s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353418s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353789s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353326s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353293s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353343s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353401s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353298s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353164s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353306s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353200s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353150s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353192s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353355s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349742s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351202s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.361722s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.797072s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.811171s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.805529s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802497s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.057867s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.945947s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797872s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.808428s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.793157s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.806013s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.668938s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664641s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.704659s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.666533s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.707053s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.670125s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664794s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.684622s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.655926s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.702642s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.224035s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.292449s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.249541s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.240674s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232534s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.231177s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.237960s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.288103s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226834s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.256182s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.845431s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.988947s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.845970s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833883s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835142s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.839352s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.826186s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833976s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.855008s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834803s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.679080s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679906s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.705202s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678919s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.683910s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679840s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677222s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.691138s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.682782s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.679671s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.547291s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550105s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.561642s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.559504s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549406s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.554878s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548260s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.561238s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.564766s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547971s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.483974s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491638s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485595s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484061s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484006s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484778s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484259s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483936s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.492144s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484076s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.449860s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449630s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.450030s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449657s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.452960s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449714s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.455671s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449537s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449690s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449974s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.425503s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424119s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423482s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423704s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423984s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424138s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424678s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424087s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424005s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.464783s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416104s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416036s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416525s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.441007s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416607s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416289s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.422077s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416397s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416667s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416404s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413756s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413631s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413872s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414282s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413677s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414556s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413752s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413841s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414725s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.415647s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUniv1_Updates_window.txt <==
./acc1 10000000 pairs took 4.631764s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.773460s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.827056s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.823284s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.778040s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.737784s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824987s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.824107s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.635222s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 5.309646s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.862525s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721120s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.875657s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.723176s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.860767s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.719295s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.727478s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.863119s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.861305s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.714758s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.514052s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.682269s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.420253s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.439136s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.353544s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.501597s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.495326s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.371370s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.497087s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.537027s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.880621s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903945s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.996249s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.908989s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 2.058066s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.880822s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.950096s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.989595s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.956474s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.884633s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.697198s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.639395s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.684764s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.692687s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.691680s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.697176s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.622955s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.707523s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.654335s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.712111s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.047106s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.066956s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.048889s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049966s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.049376s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.017806s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.015101s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.016655s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.042811s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.037569s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.731686s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738081s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726262s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.729720s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.890657s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732142s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.726797s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731948s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.738554s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.784595s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.562411s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563375s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564794s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.705194s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.572295s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564433s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.575285s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565658s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.561522s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564510s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.475452s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480517s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.479137s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478713s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474567s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474931s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476098s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.480414s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.476206s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478822s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.442371s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435226s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435193s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437491s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435157s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434719s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434760s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437777s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434687s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.436798s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.597787s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415597s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415909s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415707s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416574s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.463582s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415713s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.416325s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.470404s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.309162s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.265482s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.315716s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.277227s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.291766s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285434s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.279073s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.302252s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.313635s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.284958s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.684531s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.570602s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.651558s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.566291s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.756985s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.541719s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.673839s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.563989s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.622420s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.554513s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.761980s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.731013s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.770680s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.707251s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.860557s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.723347s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.350012s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.718569s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.690098s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.615155s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.025712s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.105602s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.049209s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.958237s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.064327s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.945609s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.051309s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.060084s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.817255s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.855692s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.486464s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.495957s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.807230s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.492976s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.500948s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.454047s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.546638s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.475485s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490025s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.412993s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.450416s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.452455s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.441191s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.364276s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.436749s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.447056s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425369s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.442980s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.434648s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.428508s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.926581s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.922881s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.939074s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.916811s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.916771s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.920159s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.930108s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924681s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.928160s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.907794s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.630668s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629754s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.644403s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.643776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.636944s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630089s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.721731s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.638911s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629876s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.629758s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505614s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506173s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.504430s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505931s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505342s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505530s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.507331s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505588s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505562s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505460s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.447853s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447728s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447706s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447691s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448496s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447726s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448442s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447509s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447841s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447357s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420179s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420779s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.425183s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420659s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.419976s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420227s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420241s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420198s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420313s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420064s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.412150s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411087s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411643s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411743s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411204s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411399s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411248s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410910s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411821s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411925s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381098s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381030s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381370s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381929s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381156s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380966s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381437s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381481s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381218s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381439s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.368214s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.371223s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367710s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.363895s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.371842s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367532s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367248s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367845s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.383307s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.368575s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.378166s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377842s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377896s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377846s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.379977s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378054s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378065s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.376814s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.380760s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377948s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.362239s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.361935s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365651s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365807s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366047s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.363020s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365409s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365652s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365919s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.369697s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359338s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.360394s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359236s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359360s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.362610s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358551s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.379748s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359397s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359471s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.355770s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.357853s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355633s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355790s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355720s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355825s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.370572s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359107s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.352685s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355863s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.354608s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354484s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354609s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354549s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354523s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.360474s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355473s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354438s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354350s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354565s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.357329s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.351815s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354093s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353821s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.358311s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.359087s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353802s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353926s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353775s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353750s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.352814s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353452s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353363s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353325s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353380s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353229s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.356200s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353428s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353387s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353493s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353269s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.448391s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351068s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353251s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353193s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.357488s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.497509s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.355845s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353315s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.356760s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.792763s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.046336s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.792699s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.952891s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796523s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 3.049698s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.790715s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.804781s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.825729s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796625s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.700323s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.661404s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.704531s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.664026s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659743s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.659689s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663190s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663969s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.665125s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663043s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.228852s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230238s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.249819s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.242526s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230509s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.222990s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230314s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234241s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.230208s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.234663s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.830341s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833115s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.859172s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833236s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.847673s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.825399s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834192s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 1.098288s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833501s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.859039s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.697654s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678850s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677674s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678659s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677898s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678997s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.692506s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690624s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678815s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678107s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.554163s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547246s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.610748s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.557053s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.550867s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547328s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547354s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547515s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548831s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.546543s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.484112s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.493936s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483873s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483870s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484281s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.489486s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483951s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483831s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.546580s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484119s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.448373s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449758s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449557s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.459285s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449618s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.454195s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449754s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449579s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449732s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449769s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423947s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423972s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423743s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425721s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424493s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423755s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424348s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424401s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.428930s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423597s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416418s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416550s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416176s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416761s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.420305s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416627s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416053s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416621s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416688s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416281s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413795s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413876s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413720s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.419142s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413884s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413700s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414265s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413770s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413548s -1B [256 counters 1048576 window_size]


==> IFQGraphs/results/window_results/Updates/MyUniv2_Updates_window.txt <==
./acc1 10000000 pairs took 4.627728s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.822892s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.828298s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.689965s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.645154s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.637914s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.638529s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817798s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.817976s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 4.639902s -1B [256 counters 1024 window_size]
./acc1 10000000 pairs took 3.874576s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.743016s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.857391s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.732249s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.864985s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.725479s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.863120s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.864174s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.721506s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.740840s -1B [256 counters 2048 window_size]
./acc1 10000000 pairs took 3.390042s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.417554s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.395162s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.363702s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.387192s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.562446s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.479858s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.392337s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.486219s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 3.408382s -1B [256 counters 4096 window_size]
./acc1 10000000 pairs took 1.895476s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.918495s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.936638s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909274s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909196s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.909451s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.924340s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.903269s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.906514s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.895232s -1B [256 counters 8192 window_size]
./acc1 10000000 pairs took 1.649506s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.715302s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.720504s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.688771s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.680988s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.628201s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.727397s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.698621s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.690855s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.693016s -1B [256 counters 16384 window_size]
./acc1 10000000 pairs took 1.064878s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.056737s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052057s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.039460s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.040288s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.057295s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.052285s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.020195s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.075346s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 1.030172s -1B [256 counters 32768 window_size]
./acc1 10000000 pairs took 0.767599s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732401s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731008s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731109s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.733394s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.731075s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.732278s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.727625s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.752808s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.728503s -1B [256 counters 65536 window_size]
./acc1 10000000 pairs took 0.563603s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564041s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.561886s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565125s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565199s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.565741s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.563573s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564039s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.564956s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.566906s -1B [256 counters 131072 window_size]
./acc1 10000000 pairs took 0.478581s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474372s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474654s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474090s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478822s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474701s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.475205s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.478101s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474376s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.474855s -1B [256 counters 262144 window_size]
./acc1 10000000 pairs took 0.441394s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434994s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.539882s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434888s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435303s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435090s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434858s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.435147s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.434557s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.437560s -1B [256 counters 524288 window_size]
./acc1 10000000 pairs took 0.415645s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415778s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415801s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.616295s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415543s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415811s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415410s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415600s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415762s -1B [256 counters 1048576 window_size]
./acc1 10000000 pairs took 0.415597s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 5.264343s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.306951s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.285508s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.275456s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282626s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.308612s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.270329s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.274498s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.319608s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 5.282453s -1B [256 counters 1024 window_size]
./acc 10000000 pairs took 4.588696s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.630206s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.595142s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.634670s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.572620s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.633674s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.559836s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.691061s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.592016s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 4.618331s -1B [256 counters 2048 window_size]
./acc 10000000 pairs took 5.584398s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.817795s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.464446s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.737052s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.754806s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.547427s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.822775s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.398241s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.768138s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 5.756059s -1B [256 counters 4096 window_size]
./acc 10000000 pairs took 3.061781s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.011340s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.053735s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.062333s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.834517s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.999463s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.088120s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.883568s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.084675s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 3.116638s -1B [256 counters 8192 window_size]
./acc 10000000 pairs took 2.486984s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.488783s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.480248s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.423831s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.491355s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.492449s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.490487s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.516187s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.494396s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 2.489807s -1B [256 counters 16384 window_size]
./acc 10000000 pairs took 1.431282s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.444791s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.431809s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.425199s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.449990s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.437455s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.412919s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.423340s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.457751s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 1.451611s -1B [256 counters 32768 window_size]
./acc 10000000 pairs took 0.920574s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.921460s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.923102s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.918739s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.930124s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.924467s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.919985s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.934308s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.925432s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.901984s -1B [256 counters 65536 window_size]
./acc 10000000 pairs took 0.652085s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.630845s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.627493s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.638084s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.626776s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.641042s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.632121s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.636938s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.648890s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.634123s -1B [256 counters 131072 window_size]
./acc 10000000 pairs took 0.505460s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506123s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505092s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.515329s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506499s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506251s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506428s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506619s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.505904s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.506068s -1B [256 counters 262144 window_size]
./acc 10000000 pairs took 0.448251s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447660s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447451s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448828s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447661s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447673s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448156s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.482317s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.448173s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.447747s -1B [256 counters 524288 window_size]
./acc 10000000 pairs took 0.420183s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420049s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420150s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420304s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.423529s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420253s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420278s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420116s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420152s -1B [256 counters 1048576 window_size]
./acc 10000000 pairs took 0.420366s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.411270s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411188s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.412513s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411229s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.414722s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410864s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.410540s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411561s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.415561s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.411628s -1B [256 counters 1024 window_size]
./baseWRSS 10000000 pairs took 0.381937s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381009s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381105s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381545s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381128s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381468s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.386699s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.380928s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381176s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.381266s -1B [256 counters 2048 window_size]
./baseWRSS 10000000 pairs took 0.367792s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.369260s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.366496s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367509s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367724s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367859s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.365081s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367717s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.367927s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.361055s -1B [256 counters 4096 window_size]
./baseWRSS 10000000 pairs took 0.374703s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377706s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382764s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377791s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.381682s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377737s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378230s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.377817s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.382816s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.378319s -1B [256 counters 8192 window_size]
./baseWRSS 10000000 pairs took 0.365484s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365540s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.370165s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.363622s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365830s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365545s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.366234s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.367268s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365607s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.365424s -1B [256 counters 16384 window_size]
./baseWRSS 10000000 pairs took 0.359356s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359735s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.358708s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359240s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359975s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359346s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.354755s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359194s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.368726s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.359379s -1B [256 counters 32768 window_size]
./baseWRSS 10000000 pairs took 0.361429s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359769s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355709s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.359063s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355775s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355826s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355538s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.360738s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355834s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.355788s -1B [256 counters 65536 window_size]
./baseWRSS 10000000 pairs took 0.349901s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354436s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354772s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354511s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354471s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358794s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.355535s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.358560s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354516s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.354417s -1B [256 counters 131072 window_size]
./baseWRSS 10000000 pairs took 0.356157s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353872s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353765s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353897s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354454s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353211s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.357630s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353023s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.354925s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.400838s -1B [256 counters 262144 window_size]
./baseWRSS 10000000 pairs took 0.353360s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.377383s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353430s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353391s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353356s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353626s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353329s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353304s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.353586s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.370313s -1B [256 counters 524288 window_size]
./baseWRSS 10000000 pairs took 0.366225s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353164s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.351084s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353424s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353233s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353224s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353221s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.376143s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.349858s -1B [256 counters 1048576 window_size]
./baseWRSS 10000000 pairs took 0.353025s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 2.799543s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.808966s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797882s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.801807s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.795186s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.797208s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802752s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.796311s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.798255s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 2.802302s -1B [256 counters 1024 window_size]
./hhh2RSS 10000000 pairs took 1.653892s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663087s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663688s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.673481s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668549s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.672880s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668725s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.668238s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.677593s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.663538s -1B [256 counters 2048 window_size]
./hhh2RSS 10000000 pairs took 1.240920s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233810s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.232293s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.500218s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.226382s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.242629s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.247907s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.233383s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.288250s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 1.235371s -1B [256 counters 4096 window_size]
./hhh2RSS 10000000 pairs took 0.833420s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835526s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833683s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834045s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834286s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.835333s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.833854s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.884528s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.834995s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.838450s -1B [256 counters 8192 window_size]
./hhh2RSS 10000000 pairs took 0.677752s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.690270s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.692879s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.677852s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.683385s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.744606s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.703730s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.707066s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.684003s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.678397s -1B [256 counters 16384 window_size]
./hhh2RSS 10000000 pairs took 0.592750s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547922s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.546884s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551514s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.548352s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.549136s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.596579s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.551191s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.552007s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.547720s -1B [256 counters 32768 window_size]
./hhh2RSS 10000000 pairs took 0.489887s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484031s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484189s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.483852s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484463s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.491799s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.485382s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484226s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.502714s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.484195s -1B [256 counters 65536 window_size]
./hhh2RSS 10000000 pairs took 0.457124s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449675s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.446538s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449812s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.444785s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457181s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457155s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457109s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.449726s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.457220s -1B [256 counters 131072 window_size]
./hhh2RSS 10000000 pairs took 0.423704s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423896s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424938s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423694s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424372s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424109s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423660s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.425186s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.424565s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.423984s -1B [256 counters 262144 window_size]
./hhh2RSS 10000000 pairs took 0.416503s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416408s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416009s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416432s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416191s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416686s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416295s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.417206s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.418642s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.416395s -1B [256 counters 524288 window_size]
./hhh2RSS 10000000 pairs took 0.413886s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413713s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413715s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414229s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413692s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414237s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.414480s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413644s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413939s -1B [256 counters 1048576 window_size]
./hhh2RSS 10000000 pairs took 0.413670s -1B [256 counters 1048576 window_size]

